The Mini Wheelbot: A Testbed for Learning-based Balancing, Flips, and Articulated Driving

The Mini Wheelbot is a balancing, reaction wheel unicycle robot designed as a testbed for learning-based control. It is an unstable system with highly nonlinear yaw dynamics, non-holonomic driving, and discrete contact switches in a small, powerful, and rugged form factor. The Mini Wheelbot can use its wheels to stand up from any initial orientation - enabling automatic environment resets in repetitive experiments and even challenging half flips. We illustrate the effectiveness of the Mini Wheelbot as a testbed by implementing two popular learning-based control algorithms. First, we showcase Bayesian optimization for tuning the balancing controller. Second, we use imitation learning from an expert nonlinear MPC that uses gyroscopic effects to reorient the robot and can track higher-level velocity and orientation commands. The latter allows the robot to drive around based on user commands - for the first time in this class of robots. The Mini Wheelbot is not only compelling for testing learning-based control algorithms, but it is also just fun to work with, as demonstrated in the video of our experiments.

==> figures/yaw-control-plot/wheelbot_hardware_turbo_initial.csv <==
time,yaw,drivewheel,yaw_setpoint
0.0,-0.0319544,-0.350191,0.0
0.02,-0.0296168,-0.357511,0.0
0.04,-0.0272755,-0.35188,0.0
0.06,-0.0252767,-0.356793,0.0
0.08,-0.0235116,-0.365164,0.0
0.1,-0.0217763,-0.378856,0.0
0.12,-0.0197995,-0.380643,0.0
0.14,-0.0181731,-0.390476,0.0
0.16,-0.0165436,-0.398101,0.0
0.18,-0.0148131,-0.411492,0.0
0.2,-0.0129598,-0.422372,0.0
0.22,-0.0108895,-0.438979,0.0
0.24,-0.00869321,-0.435265,0.0
0.26,-0.00718615,-0.433176,0.0
0.28,-0.00639152,-0.43039,0.0
0.3,-0.00622418,-0.427035,0.0
0.32,-0.0065322,-0.424265,0.0
0.34,-0.00724419,-0.416324,0.0
0.36,-0.00801815,-0.403134,0.0
0.38,-0.00902231,-0.402623,0.0
0.4,-0.00978425,-0.383188,0.0
0.42,-0.00982084,-0.343674,0.0
0.44,-0.0100724,-0.33863,0.0
0.46,-0.0105606,-0.333492,0.0
0.48,-0.0113727,-0.312783,0.0
0.5,-0.0126662,-0.289994,0.0
0.52,-0.0134707,-0.253155,0.0
0.54,-0.0133413,-0.247862,0.0
0.56,-0.0134828,-0.247625,0.0
0.58,-0.0130705,-0.223868,0.0
0.6,-0.0124764,-0.207741,0.0
0.62,-0.0119536,-0.181317,0.0
0.64,-0.0117928,-0.172788,0.0
0.66,-0.0115572,-0.176269,0.0
0.68,-0.0109589,-0.171497,0.0
0.7000000000000001,-0.0104166,-0.163227,0.0
0.72,-0.0103259,-0.150806,0.0
0.74,-0.0105786,-0.137527,0.0
0.76,-0.0111259,-0.144846,0.0
0.78,-0.0116056,-0.125088,0.0
0.8,-0.012578,-0.110326,0.0
0.8200000000000001,-0.013632,-0.0903813,0.0
0.84,-0.0147925,-0.0858679,0.0
0.86,-0.0160366,-0.0819945,0.0
0.88,-0.0172417,-0.0735243,0.0
0.9,-0.0182141,-0.0580187,0.0
0.92,-0.0191353,-0.0542261,0.0
0.9400000000000001,-0.0199776,-0.0395334,0.0
0.96,-0.0210034,-0.0251872,0.0
0.98,-0.0222737,-0.0174317,0.0
1.0,-0.0236172,0.00673908,0.0
1.02,-0.0253518,-0.00464526,0.0
1.04,-0.0268083,-0.00214224,0.0
1.06,-0.0281531,0.00385903,0.0
1.08,-0.0294355,0.00381824,0.0
1.1,-0.0306785,0.00268184,0.0
1.12,-0.0317542,0.000798046,0.0
1.1400000000000001,-0.0326676,-0.00491688,0.0
1.16,-0.03343,-0.00281415,0.0
1.18,-0.0341885,-0.00424232,0.0
1.2,-0.0349303,-0.00996614,0.0
1.22,-0.0355605,-0.0140842,0.0
1.24,-0.0360307,-0.018231,0.0
1.26,-0.0363229,-0.0309567,0.0
1.28,-0.0366816,-0.0468569,0.0
1.3,-0.0366831,-0.0536836,0.0
1.32,-0.0363694,-0.0631078,0.0
1.34,-0.0356369,-0.0854641,0.0
1.36,-0.0345074,-0.0981345,0.0
1.3800000000000001,-0.0331123,-0.0883667,0.0
1.4000000000000001,-0.0318972,-0.0942399,0.0
1.42,-0.03084,-0.102072,0.0
1.44,-0.0298777,-0.114431,0.0
1.46,-0.0291359,-0.128696,0.0
1.48,-0.0283791,-0.1325,0.0
1.5,-0.0278193,-0.150777,0.0
1.52,-0.0273536,-0.166435,0.0
1.54,-0.027245,-0.184821,0.0
1.56,-0.0268477,-0.177767,0.0
1.58,-0.0261347,-0.179848,0.0
1.6,-0.0254389,-0.19032,0.0
1.62,-0.0247178,-0.201543,0.0
1.6400000000000001,-0.0238019,-0.192077,0.0
1.6600000000000001,-0.0226648,-0.197829,0.0
1.68,-0.0218422,-0.206552,0.0
1.7,-0.0207524,-0.206069,0.0
1.72,-0.0198276,-0.20464,0.0
1.74,-0.0183513,-0.208202,0.0
1.76,-0.0174026,-0.230924,0.0
1.78,-0.0169173,-0.240009,0.0
1.8,-0.0169508,-0.259619,0.0
1.82,-0.0169722,-0.258564,0.0
1.84,-0.0165734,-0.257098,0.0
1.86,-0.0159737,-0.260915,0.0
1.8800000000000001,-0.0150284,-0.260324,0.0
1.9000000000000001,-0.0141006,-0.260704,0.0
1.92,-0.0132721,-0.259432,0.0
1.94,-0.0126372,-0.262518,0.0
1.96,-0.012233,-0.261005,0.0
1.98,-0.0119979,-0.257265,0.0
2.0,-0.0118139,-0.257596,0.0
2.02,-0.0118168,-0.258082,0.0
2.04,-0.0120085,-0.256769,0.0
2.06,-0.0123778,-0.255547,0.0
2.08,-0.012937,-0.253289,0.0
2.1,-0.0137314,-0.25348,0.0
2.12,-0.0147157,-0.251074,0.0
2.14,-0.015745,-0.247013,0.0
2.16,-0.0167407,-0.239504,0.0
2.18,-0.0175292,-0.235336,0.0
2.2,-0.0184137,-0.233357,0.0
2.22,-0.0191134,-0.232298,0.0
2.24,-0.01977,-0.219713,0.0
2.2600000000000002,-0.0206145,-0.210806,0.0
2.2800000000000002,-0.0212836,-0.184141,0.0
2.3000000000000003,-0.0222296,-0.178535,0.0
2.32,-0.0232026,-0.17764,0.0
2.34,-0.0244024,-0.174449,0.0
2.36,-0.0256051,-0.168419,0.0
2.38,-0.0268187,-0.16377,0.0
2.4,-0.0281801,-0.155179,0.0
2.42,-0.0295036,-0.140163,0.0
2.44,-0.0306356,-0.127717,0.0
2.46,-0.0318539,-0.124762,0.0
2.48,-0.0330376,-0.0909252,0.0
2.5,-0.034222,-0.0838791,0.0
2.52,-0.0357283,-0.0926388,0.0
2.54,-0.037107,-0.085458,0.0
2.56,-0.0382054,-0.0793195,0.0
2.58,-0.0389865,-0.0777717,0.0
2.6,-0.0397188,-0.0738122,0.0
2.62,-0.0404697,-0.0741604,0.0
2.64,-0.0412516,-0.0756035,0.0
2.66,-0.0419368,-0.0682118,0.0
2.68,-0.04247,-0.0710204,0.0
2.7,-0.0427598,-0.0669551,0.0
2.72,-0.0429692,-0.0862319,0.0
2.74,-0.0425005,-0.0857398,0.0
2.7600000000000002,-0.0418608,-0.0768528,0.0
2.7800000000000002,-0.0411067,-0.0683831,0.0
2.8000000000000003,-0.040266,-0.0784514,0.0
2.82,-0.0390389,-0.0797854,0.0
2.84,-0.0377568,-0.0722298,0.0
2.86,-0.0368019,-0.0695458,0.0
2.88,-0.0359306,-0.0826619,0.0
2.9,-0.034845,-0.0706502,0.0
2.92,-0.0342497,-0.051375,0.0
2.94,-0.034171,-0.0440408,0.0
2.96,-0.0342265,-0.0174542,0.0
2.98,-0.0344436,-0.0130958,0.0
3.0,-0.0346678,-0.00582871,1.5708
3.02,-0.0346847,0.0195823,1.5708
3.04,-0.0337227,0.0929282,1.5708
3.06,-0.0301671,0.162668,1.5708
3.08,-0.025625,0.199926,1.5708
3.1,-0.0216865,0.197968,1.5708
3.12,-0.0188811,0.192268,1.5708
3.14,-0.017564,0.164164,1.5708
3.16,-0.0170572,0.136627,1.5708
3.18,-0.017953,0.0433139,1.5708
3.2,-0.0171853,-0.0977966,1.5708
3.22,-0.00757669,-0.233342,1.5708
3.24,0.0124066,-0.35459,1.5708
3.2600000000000002,0.0433292,-0.479169,1.5708
3.2800000000000002,0.0832924,-0.607963,1.5708
3.3000000000000003,0.130956,-0.71387,1.5708
3.3200000000000003,0.181688,-0.787878,1.5708
3.34,0.226931,-0.789304,1.5708
3.36,0.258768,-0.763565,1.5708
3.38,0.279194,-0.708024,1.5708
3.4,0.295921,-0.608712,1.5708
3.42,0.316575,-0.471305,1.5708
3.44,0.34526,-0.325031,1.5708
3.46,0.38222,-0.171254,1.5708
3.48,0.427552,-0.0271858,1.5708
3.5,0.477225,0.0685219,1.5708
3.52,0.527212,0.156169,1.5708
3.54,0.575649,0.198214,1.5708
3.56,0.623795,0.192354,1.5708
3.58,0.677916,0.169668,1.5708
3.6,0.738362,0.177337,1.5708
3.62,0.802229,0.175191,1.5708
3.64,0.870705,0.174164,1.5708
3.66,0.939629,0.180801,1.5708
3.68,1.00611,0.222488,1.5708
3.7,1.06374,0.283651,1.5708
3.72,1.11436,0.299406,1.5708
3.74,1.16053,0.343701,1.5708
3.7600000000000002,1.20372,0.393809,1.5708
3.7800000000000002,1.24532,0.452265,1.5708
3.8000000000000003,1.28626,0.479471,1.5708
3.8200000000000003,1.32499,0.524493,1.5708
3.84,1.36518,0.570379,1.5708
3.86,1.40517,0.614599,1.5708
3.88,1.4462,0.676964,1.5708
3.9,1.48823,0.745083,1.5708
3.92,1.52939,0.820134,1.5708
3.94,1.56779,0.885866,1.5708
3.96,1.60323,0.922425,1.5708
3.98,1.63684,0.981962,1.5708
4.0,1.66712,1.03637,1.5708
4.0200000000000005,1.69517,1.09617,1.5708
4.04,1.72196,1.13823,1.5708
4.0600000000000005,1.74995,1.15073,1.5708
4.08,1.78052,1.12321,1.5708
4.1,1.81272,1.10536,1.5708
4.12,1.84361,1.03369,1.5708
4.14,1.86674,0.962967,1.5708
4.16,1.88165,0.891893,1.5708
4.18,1.88816,0.829816,1.5708
4.2,1.88702,0.765292,1.5708
4.22,1.87958,0.744178,1.5708
4.24,1.87253,0.705405,1.5708
4.26,1.86213,0.677385,1.5708
4.28,1.85136,0.645445,1.5708
4.3,1.84128,0.636066,1.5708
4.32,1.83486,0.649373,1.5708
4.34,1.83288,0.677659,1.5708
4.36,1.83333,0.713591,1.5708
4.38,1.8341,0.730222,1.5708
4.4,1.83515,0.771845,1.5708
4.42,1.83396,0.8364,1.5708
4.44,1.83,0.895045,1.5708
4.46,1.82416,0.905207,1.5708
4.48,1.81824,0.951166,1.5708
4.5,1.81163,0.986303,1.5708
4.5200000000000005,1.80418,0.987543,1.5708
4.54,1.79595,1.00752,1.5708
4.5600000000000005,1.78753,1.01294,1.5708
4.58,1.77973,1.0391,1.5708
4.6000000000000005,1.77204,1.05297,1.5708
4.62,1.76545,1.07761,1.5708
4.64,1.76123,1.08953,1.5708
4.66,1.75644,1.10203,1.5708
4.68,1.75314,1.14809,1.5708
4.7,1.75176,1.15481,1.5708
4.72,1.75048,1.17435,1.5708
4.74,1.74928,1.22759,1.5708
4.76,1.74655,1.27322,1.5708
4.78,1.7426,1.27904,1.5708
4.8,1.73954,1.28713,1.5708
4.82,1.73742,1.31614,1.5708
4.84,1.73635,1.31345,1.5708
4.86,1.73607,1.30654,1.5708
4.88,1.73687,1.31116,1.5708
4.9,1.73841,1.30677,1.5708
4.92,1.74042,1.30381,1.5708
4.94,1.74248,1.30076,1.5708
4.96,1.74468,1.29427,1.5708
4.98,1.74654,1.28043,1.5708
5.0,1.74758,1.24789,1.5708
5.0200000000000005,1.74823,1.20181,1.5708
5.04,1.74877,1.17472,1.5708
5.0600000000000005,1.74902,1.11385,1.5708
5.08,1.74928,1.08383,1.5708
5.1000000000000005,1.74935,1.01943,1.5708
5.12,1.74929,0.968197,1.5708
5.14,1.74905,0.904788,1.5708
5.16,1.74864,0.829595,1.5708
5.18,1.74815,0.771245,1.5708
5.2,1.74755,0.711588,1.5708
5.22,1.74689,0.642876,1.5708
5.24,1.74653,0.56532,1.5708
5.26,1.7468,0.508969,1.5708
5.28,1.74763,0.472442,1.5708
5.3,1.7487,0.421721,1.5708
5.32,1.75024,0.380936,1.5708
5.34,1.75164,0.316942,1.5708
5.36,1.75306,0.28475,1.5708
5.38,1.75422,0.238159,1.5708
5.4,1.75555,0.23654,1.5708
5.42,1.75704,0.223394,1.5708
5.44,1.75882,0.22259,1.5708
5.46,1.76093,0.197771,1.5708
5.48,1.76392,0.200821,1.5708
5.5,1.76743,0.221785,1.5708
5.5200000000000005,1.77071,0.255062,1.5708
5.54,1.77242,0.276394,1.5708
5.5600000000000005,1.77256,0.268852,1.5708
5.58,1.7707,0.280807,1.5708
5.6000000000000005,1.76747,0.312199,1.5708
5.62,1.76427,0.365273,1.5708
5.64,1.76186,0.378995,1.5708
5.66,1.75931,0.421795,1.5708
5.68,1.75816,0.485471,1.5708
5.7,1.75806,0.543105,1.5708
5.72,1.75831,0.586608,1.5708
5.74,1.75858,0.646918,1.5708
5.76,1.75779,0.719451,1.5708
5.78,1.75568,0.757544,1.5708
5.8,1.75364,0.819914,1.5708
5.82,1.75259,0.861033,1.5708
5.84,1.75292,0.905671,1.5708
5.86,1.75333,0.918393,1.5708
5.88,1.75385,0.960991,1.5708
5.9,1.75499,0.98195,1.5708
5.92,1.75544,1.00094,1.5708
5.94,1.75589,1.02,1.5708
5.96,1.75596,1.05331,1.5708
5.98,1.75566,1.06375,1.5708
6.0,1.75448,1.06832,1.5708
6.0200000000000005,1.75295,1.08899,1.5708
6.04,1.75069,1.09487,1.5708
6.0600000000000005,1.74859,1.08519,1.5708
6.08,1.747,1.08686,1.5708
6.1000000000000005,1.74556,1.06278,1.5708
6.12,1.74461,1.0549,1.5708
6.140000000000001,1.74392,1.04137,1.5708
6.16,1.74367,1.04397,1.5708
6.18,1.74395,1.04008,1.5708
6.2,1.7446,1.02743,1.5708
6.22,1.74509,0.998848,1.5708
6.24,1.74469,0.949319,1.5708
6.26,1.74374,0.938246,1.5708
6.28,1.74303,0.919842,1.5708
6.3,1.7418,0.86657,1.5708
6.32,1.74063,0.834121,1.5708
6.34,1.73963,0.815936,1.5708
6.36,1.73856,0.76672,1.5708
6.38,1.73848,0.754459,1.5708
6.4,1.73839,0.719726,1.5708
6.42,1.73955,0.668991,1.5708
6.44,1.74136,0.654333,1.5708
6.46,1.74214,0.590889,1.5708
6.48,1.74177,0.569299,1.5708
6.5,1.74072,0.552508,1.5708
6.5200000000000005,1.73816,0.514929,1.5708
6.54,1.73454,0.506258,1.5708
6.5600000000000005,1.73121,0.49627,1.5708
6.58,1.72901,0.509639,1.5708
6.6000000000000005,1.72834,0.509308,1.5708
6.62,1.7291,0.522251,1.5708
6.640000000000001,1.73085,0.524976,1.5708
6.66,1.73332,0.527988,1.5708
6.68,1.73639,0.529238,1.5708
6.7,1.73994,0.536233,1.5708
6.72,1.74378,0.549238,1.5708
6.74,1.74766,0.580103,1.5708
6.76,1.75081,0.625274,1.5708
6.78,1.75269,0.638774,1.5708
6.8,1.75376,0.665242,1.5708
6.82,1.7539,0.716484,1.5708
6.84,1.75323,0.728267,1.5708
6.86,1.75214,0.758806,1.5708
6.88,1.75181,0.81113,1.5708
6.9,1.75182,0.821286,1.5708
6.92,1.75161,0.860587,1.5708
6.94,1.75227,0.901812,1.5708
6.96,1.75276,0.910974,1.5708
6.98,1.75331,0.960602,1.5708
7.0,1.75398,0.996415,1.5708
7.0200000000000005,1.75414,1.00987,1.5708
7.04,1.75467,1.06079,1.5708
7.0600000000000005,1.7557,1.07115,1.5708
7.08,1.75655,1.08326,1.5708
7.1000000000000005,1.75761,1.08867,1.5708
7.12,1.75853,1.11525,1.5708
7.140000000000001,1.75946,1.13888,1.5708
7.16,1.75962,1.13834,1.5708
7.18,1.7593,1.12986,1.5708
7.2,1.75869,1.13418,1.5708
7.22,1.75708,1.13784,1.5708
7.24,1.75474,1.12996,1.5708
7.26,1.75259,1.12454,1.5708
7.28,1.75022,1.12021,1.5708
7.3,1.74823,1.10117,1.5708
7.32,1.7468,1.05035,1.5708
7.34,1.74589,1.00215,1.5708
7.36,1.74542,0.962215,1.5708
7.38,1.74471,0.898506,1.5708
7.4,1.74423,0.824218,1.5708
7.42,1.74389,0.766807,1.5708
7.44,1.74357,0.689307,1.5708
7.46,1.74327,0.610179,1.5708
7.48,1.7433,0.563434,1.5708
7.5,1.74336,0.478801,1.5708
7.5200000000000005,1.74404,0.410351,1.5708
7.54,1.7453,0.325643,1.5708
7.5600000000000005,1.74802,0.249762,1.5708
7.58,1.75189,0.194522,1.5708
7.6000000000000005,1.75666,0.131343,1.5708
7.62,1.76195,0.0752068,1.5708
7.640000000000001,1.76804,0.0182111,1.5708
7.66,1.77445,-0.0493055,1.5708
7.68,1.78091,-0.107086,1.5708
7.7,1.78698,-0.150938,1.5708
7.72,1.79172,-0.220757,1.5708
7.74,1.79549,-0.252512,1.5708
7.76,1.79916,-0.289445,1.5708
7.78,1.80369,-0.275219,1.5708
7.8,1.8106,-0.273845,1.5708
7.82,1.81938,-0.248985,1.5708
7.84,1.82798,-0.238491,1.5708
7.86,1.8353,-0.217103,1.5708
7.88,1.84036,-0.165524,1.5708
7.9,1.84209,-0.138169,1.5708
7.92,1.84215,-0.103902,1.5708
7.94,1.8393,-0.0576692,1.5708
7.96,1.83377,-0.0264418,1.5708
7.98,1.82766,0.0277993,1.5708
8.0,1.82012,0.0346721,0.0
8.02,1.80972,0.0356121,0.0
8.040000000000001,1.79345,-0.0195148,0.0
8.06,1.77164,-0.0210478,0.0
8.08,1.74998,-0.00555771,0.0
8.1,1.72804,-0.00909663,0.0
8.120000000000001,1.70655,0.00457999,0.0
8.14,1.6895,0.0822562,0.0
8.16,1.6836,0.272211,0.0
8.18,1.68041,0.512666,0.0
8.2,1.6701,0.730243,0.0
8.22,1.65201,0.927395,0.0
8.24,1.62561,1.15273,0.0
8.26,1.58843,1.37276,0.0
8.28,1.54284,1.58694,0.0
8.3,1.49199,1.7872,0.0
8.32,1.4433,1.86633,0.0
8.34,1.40479,1.84856,0.0
8.36,1.37196,1.83189,0.0
8.38,1.34102,1.85468,0.0
8.4,1.31105,1.84114,0.0
8.42,1.27895,1.82815,0.0
8.44,1.244,1.82259,0.0
8.46,1.208,1.78988,0.0
8.48,1.16252,1.71792,0.0
8.5,1.10556,1.63895,0.0
8.52,1.03767,1.58615,0.0
8.540000000000001,0.967593,1.55428,0.0
8.56,0.903864,1.62138,0.0
8.58,0.848379,1.66126,0.0
8.6,0.795004,1.65659,0.0
8.620000000000001,0.741992,1.64886,0.0
8.64,0.687388,1.65608,0.0
8.66,0.630579,1.6503,0.0
8.68,0.572222,1.64519,0.0
8.700000000000001,0.511209,1.62281,0.0
8.72,0.453818,1.56866,0.0
8.74,0.401792,1.54259,0.0
8.76,0.350923,1.54396,0.0
8.78,0.302272,1.51348,0.0
8.8,0.257107,1.46706,0.0
8.82,0.214884,1.47027,0.0
8.84,0.175549,1.46318,0.0
8.86,0.139311,1.43995,0.0
8.88,0.105004,1.38123,0.0
8.9,0.0702948,1.31872,0.0
8.92,0.0346679,1.25107,0.0
8.94,-0.00103444,1.17657,0.0
8.96,-0.0365071,1.07829,0.0
8.98,-0.069814,0.97137,0.0
9.0,-0.0996589,0.876539,0.0
9.02,-0.125414,0.7704,0.0
9.040000000000001,-0.148025,0.679774,0.0
9.06,-0.169105,0.595999,0.0
9.08,-0.190372,0.552054,0.0
9.1,-0.213604,0.530574,0.0
9.120000000000001,-0.2371,0.521339,0.0
9.14,-0.259059,0.517043,0.0
9.16,-0.278963,0.507987,0.0
9.18,-0.29645,0.503124,0.0
9.200000000000001,-0.309713,0.523977,0.0
9.22,-0.318459,0.514725,0.0
9.24,-0.325088,0.50623,0.0
9.26,-0.329921,0.502349,0.0
9.28,-0.333062,0.497708,0.0
9.3,-0.33494,0.485801,0.0
9.32,-0.336835,0.447008,0.0
9.34,-0.339468,0.392043,0.0
9.36,-0.341419,0.300521,0.0
9.38,-0.339377,0.218142,0.0
9.4,-0.332424,0.14595,0.0
9.42,-0.321816,0.0853185,0.0
9.44,-0.308948,0.0335085,0.0
9.46,-0.297507,0.0267436,0.0
9.48,-0.29045,0.00499826,0.0
9.5,-0.28669,-0.00974993,0.0
9.52,-0.285443,-0.00259221,0.0
9.540000000000001,-0.285573,0.00887036,0.0
9.56,-0.286544,0.0169491,0.0
9.58,-0.287457,0.043532,0.0
9.6,-0.286886,0.0984229,0.0
9.620000000000001,-0.284279,0.112883,0.0
9.64,-0.280988,0.089044,0.0
9.66,-0.274026,0.098488,0.0
9.68,-0.264876,0.109374,0.0
9.700000000000001,-0.254872,0.118034,0.0
9.72,-0.244594,0.130817,0.0
9.74,-0.235986,0.169399,0.0
9.76,-0.231994,0.227773,0.0
9.78,-0.231224,0.298642,0.0
9.8,-0.231833,0.348825,0.0
9.82,-0.232819,0.414737,0.0
9.84,-0.232865,0.50145,0.0
9.86,-0.232055,0.565924,0.0
9.88,-0.230378,0.644679,0.0
9.9,-0.228901,0.65992,0.0
9.92,-0.228517,0.694831,0.0
9.94,-0.229352,0.714355,0.0
9.96,-0.230218,0.693268,0.0
9.98,-0.229389,0.699725,0.0
10.0,-0.228093,0.700146,0.0
10.02,-0.22605,0.700831,0.0
10.040000000000001,-0.224058,0.704941,0.0
10.06,-0.222563,0.705877,0.0
10.08,-0.221445,0.721464,0.0
10.1,-0.220282,0.753741,0.0
10.120000000000001,-0.218221,0.770565,0.0
10.14,-0.215749,0.782075,0.0
10.16,-0.212956,0.79006,0.0
10.18,-0.209888,0.796654,0.0
10.200000000000001,-0.20714,0.785376,0.0
10.22,-0.204966,0.7803,0.0
10.24,-0.203352,0.775021,0.0
10.26,-0.202074,0.76611,0.0
10.28,-0.20098,0.747234,0.0
10.3,-0.199468,0.69795,0.0
10.32,-0.19619,0.668395,0.0
10.34,-0.192609,0.662073,0.0
10.36,-0.189243,0.639044,0.0
10.38,-0.186035,0.584975,0.0
10.4,-0.182822,0.568468,0.0
10.42,-0.179546,0.545717,0.0
10.44,-0.176717,0.493252,0.0
10.46,-0.173411,0.478308,0.0
10.48,-0.170065,0.439026,0.0
10.5,-0.166279,0.402553,0.0
10.52,-0.1621,0.368522,0.0
10.540000000000001,-0.157715,0.33081,0.0
10.56,-0.152986,0.335854,0.0
10.58,-0.149225,0.347914,0.0
10.6,-0.14627,0.337176,0.0
10.620000000000001,-0.143782,0.336011,0.0
10.64,-0.141269,0.334556,0.0
10.66,-0.138686,0.345708,0.0
10.68,-0.136483,0.348518,0.0
10.700000000000001,-0.134859,0.342662,0.0
10.72,-0.133759,0.344444,0.0
10.74,-0.133227,0.350018,0.0
10.76,-0.133111,0.355456,0.0
10.78,-0.13296,0.364983,0.0
10.8,-0.132448,0.381048,0.0
10.82,-0.131512,0.404274,0.0
10.84,-0.131167,0.441075,0.0
10.86,-0.131941,0.465248,0.0
10.88,-0.133133,0.481851,0.0
10.9,-0.134499,0.536299,0.0
10.92,-0.136082,0.574749,0.0
10.94,-0.137798,0.590192,0.0
10.96,-0.139359,0.606715,0.0
10.98,-0.140552,0.630935,0.0
11.0,-0.141714,0.661021,0.0
11.02,-0.142707,0.713232,0.0
11.040000000000001,-0.14349,0.726385,0.0
11.06,-0.144439,0.727773,0.0
11.08,-0.144852,0.755968,0.0
11.1,-0.145481,0.804501,0.0
11.120000000000001,-0.146722,0.814578,0.0
11.14,-0.147779,0.816251,0.0
11.16,-0.148244,0.836474,0.0
11.18,-0.148649,0.868752,0.0
11.200000000000001,-0.149367,0.894481,0.0
11.22,-0.150416,0.884987,0.0
11.24,-0.151374,0.869381,0.0
11.26,-0.151729,0.879435,0.0
11.28,-0.152097,0.890356,0.0
11.3,-0.152786,0.887478,0.0
11.32,-0.153412,0.889207,0.0
11.34,-0.153996,0.868681,0.0
11.36,-0.153967,0.878674,0.0
11.38,-0.154301,0.892325,0.0
11.4,-0.15491,0.894216,0.0
11.42,-0.155627,0.87072,0.0
11.44,-0.1555,0.880563,0.0
11.46,-0.155198,0.893879,0.0
11.48,-0.154707,0.91403,0.0
11.5,-0.15414,0.925096,0.0
11.52,-0.153138,0.926832,0.0
11.540000000000001,-0.15113,0.926844,0.0
11.56,-0.148392,0.956684,0.0
11.58,-0.147608,0.981425,0.0
11.6,-0.148164,0.979467,0.0
11.620000000000001,-0.149213,0.991176,0.0
11.64,-0.150556,1.02134,0.0
11.66,-0.151439,1.0742,0.0
11.68,-0.151838,1.07397,0.0
11.700000000000001,-0.152441,1.07804,0.0
11.72,-0.152908,1.08939,0.0
11.74,-0.153081,1.09479,0.0
11.76,-0.152905,1.11355,0.0
11.78,-0.152297,1.1293,0.0
11.8,-0.152022,1.12654,0.0
11.82,-0.152187,1.11627,0.0
11.84,-0.15226,1.09857,0.0
11.86,-0.151699,1.07307,0.0
11.88,-0.149978,1.06219,0.0
11.9,-0.147944,1.04765,0.0
11.92,-0.145881,1.04757,0.0
11.94,-0.144193,1.05128,0.0
11.96,-0.14281,1.0476,0.0
11.98,-0.141669,1.04218,0.0
12.0,-0.140668,1.04461,0.0
12.02,-0.139845,1.04841,0.0
12.040000000000001,-0.139391,1.0408,0.0
12.06,-0.139272,1.03591,0.0
12.08,-0.139437,1.02792,0.0
12.1,-0.139841,1.01298,0.0
12.120000000000001,-0.140017,0.985932,0.0
12.14,-0.139527,0.967007,0.0
12.16,-0.138728,0.956647,0.0
12.18,-0.137816,0.96262,0.0
12.200000000000001,-0.136647,0.965712,0.0
12.22,-0.135279,0.9567,0.0
12.24,-0.134195,0.943491,0.0
12.26,-0.133477,0.926946,0.0
12.280000000000001,-0.133329,0.903812,0.0
12.3,-0.133216,0.871583,0.0
12.32,-0.132765,0.849156,0.0
12.34,-0.131964,0.862622,0.0
12.36,-0.131172,0.851257,0.0
12.38,-0.130436,0.821997,0.0
12.4,-0.129775,0.77636,0.0
12.42,-0.128511,0.766085,0.0
12.44,-0.12728,0.769228,0.0
12.46,-0.126285,0.750401,0.0
12.48,-0.12551,0.70446,0.0
12.5,-0.124526,0.661581,0.0
12.52,-0.123138,0.693373,0.0
12.540000000000001,-0.121289,0.688065,0.0
12.56,-0.119353,0.660691,0.0
12.58,-0.118256,0.596545,0.0
12.6,-0.117258,0.558315,0.0
12.620000000000001,-0.115563,0.544594,0.0
12.64,-0.113953,0.504508,0.0
12.66,-0.111988,0.483094,0.0
12.68,-0.110108,0.439136,0.0
12.700000000000001,-0.107917,0.420446,0.0
12.72,-0.105838,0.408335,0.0
12.74,-0.104229,0.371178,0.0
12.76,-0.102817,0.339071,0.0
12.780000000000001,-0.101178,0.334698,0.0
12.8,-0.0996446,0.341583,0.0
12.82,-0.0982954,0.333319,0.0
12.84,-0.0970508,0.318392,0.0
12.86,-0.0956593,0.30658,0.0
12.88,-0.0942512,0.292743,0.0
12.9,-0.0927472,0.291371,0.0
12.92,-0.0918287,0.256718,0.0
12.94,-0.0906771,0.258696,0.0
12.96,-0.0899519,0.278321,0.0
12.98,-0.0895001,0.278404,0.0
13.0,-0.0888369,0.278349,-1.5708
13.02,-0.0888313,0.252564,-1.5708
13.040000000000001,-0.0911353,0.198051,-1.5708
13.06,-0.0971379,0.127065,-1.5708
13.08,-0.104798,0.0908,-1.5708
13.1,-0.112056,0.0758187,-1.5708
13.120000000000001,-0.115481,0.128297,-1.5708
13.14,-0.111892,0.253477,-1.5708
13.16,-0.108929,0.420593,-1.5708
13.18,-0.113536,0.562678,-1.5708
13.200000000000001,-0.126149,0.716294,-1.5708
13.22,-0.148333,0.862309,-1.5708
13.24,-0.179934,1.01291,-1.5708
13.26,-0.220364,1.15464,-1.5708
13.280000000000001,-0.26534,1.27766,-1.5708
13.3,-0.309538,1.33199,-1.5708
13.32,-0.344603,1.26526,-1.5708
13.34,-0.372224,1.19802,-1.5708
13.36,-0.398178,1.13436,-1.5708
13.38,-0.425967,1.06809,-1.5708
13.4,-0.459373,0.988348,-1.5708
13.42,-0.500684,0.894398,-1.5708
13.44,-0.552,0.784915,-1.5708
13.46,-0.614611,0.683277,-1.5708
13.48,-0.682153,0.637955,-1.5708
13.5,-0.744184,0.635187,-1.5708
13.52,-0.802018,0.576233,-1.5708
13.540000000000001,-0.856945,0.563633,-1.5708
13.56,-0.909272,0.56024,-1.5708
13.58,-0.960467,0.538853,-1.5708
13.6,-1.00768,0.502776,-1.5708
13.620000000000001,-1.0524,0.516448,-1.5708
13.64,-1.09947,0.508822,-1.5708
13.66,-1.14582,0.506666,-1.5708
13.68,-1.19116,0.50121,-1.5708
13.700000000000001,-1.23502,0.506338,-1.5708
13.72,-1.27626,0.524258,-1.5708
13.74,-1.31463,0.524428,-1.5708
13.76,-1.3502,0.524019,-1.5708
13.780000000000001,-1.38295,0.526679,-1.5708
13.8,-1.4126,0.528328,-1.5708
13.82,-1.43989,0.525777,-1.5708
13.84,-1.46487,0.526981,-1.5708
13.86,-1.48736,0.52493,-1.5708
13.88,-1.50792,0.516581,-1.5708
13.9,-1.52709,0.503918,-1.5708
13.92,-1.54542,0.485187,-1.5708
13.94,-1.56321,0.445328,-1.5708
13.96,-1.58028,0.41062,-1.5708
13.98,-1.59655,0.378818,-1.5708
14.0,-1.61229,0.305237,-1.5708
14.02,-1.62727,0.253039,-1.5708
14.040000000000001,-1.64118,0.216947,-1.5708
14.06,-1.65451,0.16927,-1.5708
14.08,-1.66764,0.107761,-1.5708
14.1,-1.68036,0.0461989,-1.5708
14.120000000000001,-1.69247,0.012651,-1.5708
14.14,-1.70494,-0.0438202,-1.5708
14.16,-1.7172,-0.0708249,-1.5708
14.18,-1.72988,-0.130287,-1.5708
14.200000000000001,-1.74284,-0.17013,-1.5708
14.22,-1.75623,-0.19678,-1.5708
14.24,-1.76915,-0.182248,-1.5708
14.26,-1.78005,-0.182501,-1.5708
14.280000000000001,-1.78945,-0.190654,-1.5708
14.3,-1.79723,-0.192095,-1.5708
14.32,-1.80325,-0.207872,-1.5708
14.34,-1.80726,-0.241279,-1.5708
14.36,-1.80805,-0.255114,-1.5708
14.38,-1.806,-0.26471,-1.5708
14.4,-1.80272,-0.25804,-1.5708
14.42,-1.80054,-0.250578,-1.5708
14.44,-1.80019,-0.241431,-1.5708
14.46,-1.8014,-0.219848,-1.5708
14.48,-1.80431,-0.170532,-1.5708
14.5,-1.80758,-0.108074,-1.5708
14.52,-1.81,-0.0349421,-1.5708
14.540000000000001,-1.81116,0.0218492,-1.5708
14.56,-1.81099,0.0995183,-1.5708
14.58,-1.80869,0.170187,-1.5708
14.6,-1.80531,0.228934,-1.5708
14.620000000000001,-1.80179,0.272203,-1.5708
14.64,-1.79819,0.296828,-1.5708
14.66,-1.79397,0.331889,-1.5708
14.68,-1.7897,0.373062,-1.5708
14.700000000000001,-1.78485,0.383904,-1.5708
14.72,-1.77905,0.446683,-1.5708
14.74,-1.77526,0.535202,-1.5708
14.76,-1.77231,0.602378,-1.5708
14.780000000000001,-1.76931,0.654266,-1.5708
14.8,-1.76566,0.725427,-1.5708
14.82,-1.76118,0.767432,-1.5708
14.84,-1.75639,0.82545,-1.5708
14.86,-1.75121,0.855534,-1.5708
14.88,-1.74712,0.881449,-1.5708
14.9,-1.74421,0.887258,-1.5708
14.92,-1.74238,0.893784,-1.5708
14.94,-1.74126,0.881164,-1.5708
14.96,-1.7398,0.888162,-1.5708
14.98,-1.7385,0.870421,-1.5708
15.0,-1.73677,0.87843,-1.5708
15.02,-1.73477,0.881533,-1.5708
15.040000000000001,-1.73261,0.874056,-1.5708
15.06,-1.7305,0.864257,-1.5708
15.08,-1.72859,0.868502,-1.5708
15.1,-1.72679,0.866556,-1.5708
15.120000000000001,-1.72536,0.861404,-1.5708
15.14,-1.72455,0.847708,-1.5708
15.16,-1.7247,0.814458,-1.5708
15.18,-1.72526,0.757412,-1.5708
15.200000000000001,-1.72527,0.700694,-1.5708
15.22,-1.72391,0.664326,-1.5708
15.24,-1.72242,0.651746,-1.5708
15.26,-1.72092,0.582653,-1.5708
15.280000000000001,-1.71855,0.53605,-1.5708
15.3,-1.71576,0.498249,-1.5708
15.32,-1.71268,0.497006,-1.5708
15.34,-1.7097,0.454348,-1.5708
15.36,-1.70777,0.40377,-1.5708
15.38,-1.70576,0.392837,-1.5708
15.4,-1.70401,0.328606,-1.5708
15.42,-1.70385,0.27669,-1.5708
15.44,-1.7035,0.248671,-1.5708
15.46,-1.70297,0.229305,-1.5708
15.48,-1.70234,0.188374,-1.5708
15.5,-1.7015,0.14969,-1.5708
15.52,-1.69948,0.160542,-1.5708
15.540000000000001,-1.6978,0.146368,-1.5708
15.56,-1.69627,0.115792,-1.5708
15.58,-1.69417,0.106512,-1.5708
15.6,-1.69231,0.0996105,-1.5708
15.620000000000001,-1.69077,0.106476,-1.5708
15.64,-1.68954,0.0936425,-1.5708
15.66,-1.68854,0.0797762,-1.5708
15.68,-1.68684,0.0904139,-1.5708
15.700000000000001,-1.68514,0.103241,-1.5708
15.72,-1.68348,0.119682,-1.5708
15.74,-1.68196,0.142508,-1.5708
15.76,-1.68051,0.159621,-1.5708
15.780000000000001,-1.67897,0.196884,-1.5708
15.8,-1.67808,0.191116,-1.5708
15.82,-1.67642,0.199226,-1.5708
15.84,-1.675,0.226394,-1.5708
15.860000000000001,-1.67425,0.283454,-1.5708
15.88,-1.67412,0.287713,-1.5708
15.9,-1.67375,0.295999,-1.5708
15.92,-1.67301,0.33934,-1.5708
15.94,-1.67258,0.400786,-1.5708
15.96,-1.67185,0.47156,-1.5708
15.98,-1.67064,0.496103,-1.5708
16.0,-1.6694,0.543019,-1.5708
16.02,-1.66794,0.560735,-1.5708
16.04,-1.66668,0.592348,-1.5708
16.06,-1.66561,0.636101,-1.5708
16.080000000000002,-1.6651,0.628146,-1.5708
16.1,-1.66421,0.65531,-1.5708
16.12,-1.66361,0.703357,-1.5708
16.14,-1.6638,0.719204,-1.5708
16.16,-1.66412,0.716109,-1.5708
16.18,-1.6641,0.739626,-1.5708
16.2,-1.66405,0.75182,-1.5708
16.22,-1.66375,0.78297,-1.5708
16.240000000000002,-1.6628,0.802084,-1.5708
16.26,-1.66202,0.78596,-1.5708
16.28,-1.66148,0.790298,-1.5708
16.3,-1.66105,0.792602,-1.5708
16.32,-1.66075,0.787066,-1.5708
16.34,-1.6606,0.786536,-1.5708
16.36,-1.66063,0.782446,-1.5708
16.38,-1.66074,0.780277,-1.5708
16.4,-1.66062,0.777745,-1.5708
16.42,-1.66014,0.770769,-1.5708
16.44,-1.65921,0.753199,-1.5708
16.46,-1.65837,0.708835,-1.5708
16.48,-1.65751,0.675508,-1.5708
16.5,-1.65609,0.650055,-1.5708
16.52,-1.65463,0.587748,-1.5708
16.54,-1.65315,0.566884,-1.5708
16.56,-1.65139,0.522294,-1.5708
16.580000000000002,-1.64995,0.483317,-1.5708
16.6,-1.64854,0.431087,-1.5708
16.62,-1.64743,0.390862,-1.5708
16.64,-1.64615,0.341735,-1.5708
16.66,-1.6453,0.280538,-1.5708
16.68,-1.64391,0.220801,-1.5708
16.7,-1.64208,0.194956,-1.5708
16.72,-1.64078,0.138043,-1.5708
16.740000000000002,-1.63974,0.0918627,-1.5708
16.76,-1.6398,0.0425814,-1.5708
16.78,-1.64008,0.0224455,-1.5708
16.8,-1.64177,-0.0348222,-1.5708
16.82,-1.64399,-0.0335443,-1.5708
16.84,-1.64497,-0.0658429,-1.5708
16.86,-1.64676,-0.113407,-1.5708
16.88,-1.64797,-0.112164,-1.5708
16.9,-1.6479,-0.129687,-1.5708
16.92,-1.6474,-0.150613,-1.5708
16.94,-1.64628,-0.181547,-1.5708
16.96,-1.64413,-0.190451,-1.5708
16.98,-1.64141,-0.166861,-1.5708
17.0,-1.63908,-0.176631,-1.5708
17.02,-1.63642,-0.178713,-1.5708
17.04,-1.63356,-0.173907,-1.5708
17.06,-1.63146,-0.167155,-1.5708
17.080000000000002,-1.62986,-0.154813,-1.5708
17.1,-1.62849,-0.130977,-1.5708
17.12,-1.62764,-0.091098,-1.5708
17.14,-1.62709,-0.0714696,-1.5708
17.16,-1.62658,-0.0465289,-1.5708
17.18,-1.62632,0.00146554,-1.5708
17.2,-1.62614,0.0268551,-1.5708
17.22,-1.62592,0.0498835,-1.5708
17.240000000000002,-1.62518,0.109621,-1.5708
17.26,-1.625,0.130056,-1.5708
17.28,-1.62467,0.184441,-1.5708
17.3,-1.62501,0.209502,-1.5708
17.32,-1.62541,0.237877,-1.5708
17.34,-1.62592,0.29643,-1.5708
17.36,-1.62689,0.305302,-1.5708
17.38,-1.62748,0.355307,-1.5708
17.400000000000002,-1.62835,0.375852,-1.5708
17.42,-1.6291,0.403515,-1.5708
17.44,-1.62994,0.42428,-1.5708
17.46,-1.63084,0.459101,-1.5708
17.48,-1.63224,0.456479,-1.5708
17.5,-1.63347,0.473446,-1.5708
17.52,-1.63472,0.492339,-1.5708
17.54,-1.63601,0.511779,-1.5708
17.56,-1.63709,0.542209,-1.5708
17.580000000000002,-1.63834,0.520457,-1.5708
17.6,-1.63957,0.523626,-1.5708
17.62,-1.64042,0.53402,-1.5708
17.64,-1.64111,0.520585,-1.5708
17.66,-1.64167,0.521912,-1.5708
17.68,-1.6421,0.519235,-1.5708
17.7,-1.64269,0.510841,-1.5708
17.72,-1.64333,0.497246,-1.5708
17.740000000000002,-1.64393,0.469053,-1.5708
17.76,-1.64455,0.424706,-1.5708
17.78,-1.64476,0.421394,-1.5708
17.8,-1.64491,0.403785,-1.5708
17.82,-1.64491,0.346801,-1.5708
17.84,-1.64472,0.29406,-1.5708
17.86,-1.64411,0.240588,-1.5708
17.88,-1.64308,0.218645,-1.5708
17.900000000000002,-1.64193,0.171145,-1.5708
17.92,-1.64125,0.13499,-1.5708
17.94,-1.64037,0.0865845,-1.5708
17.96,-1.63955,0.0332348,-1.5708
17.98,-1.63842,-0.0264907,-1.5708
18.0,-1.6369,-0.0522919,0.0
18.02,-1.63564,-0.104194,0.0
18.04,-1.63451,-0.11227,0.0
18.06,-1.63292,-0.103956,0.0
18.080000000000002,-1.63077,-0.0901515,0.0
18.1,-1.62905,-0.124431,0.0
18.12,-1.62807,-0.216628,0.0
18.14,-1.62398,-0.346281,0.0
18.16,-1.60984,-0.457408,0.0
18.18,-1.58503,-0.540788,0.0
18.2,-1.55145,-0.636637,0.0
18.22,-1.50981,-0.708925,0.0
18.240000000000002,-1.46361,-0.771284,0.0
18.26,-1.41541,-0.814254,0.0
18.28,-1.37072,-0.781274,0.0
18.3,-1.34074,-0.707982,0.0
18.32,-1.32264,-0.585715,0.0
18.34,-1.30823,-0.405916,0.0
18.36,-1.29145,-0.209345,0.0
18.38,-1.26935,-0.00675216,0.0
18.400000000000002,-1.24068,0.206383,0.0
18.42,-1.20567,0.425465,0.0
18.44,-1.16684,0.607644,0.0
18.46,-1.12792,0.766052,0.0
18.48,-1.09257,0.901121,0.0
18.5,-1.06281,0.975421,0.0
18.52,-1.03504,0.988926,0.0
18.54,-1.00018,0.997629,0.0
18.56,-0.961741,1.05709,0.0
18.580000000000002,-0.92181,1.0666,0.0
18.6,-0.874559,1.03577,0.0
18.62,-0.817918,1.04761,0.0
18.64,-0.760066,1.06703,0.0
18.66,-0.70601,1.13265,0.0
18.68,-0.658438,1.2216,0.0
18.7,-0.61472,1.2921,0.0
18.72,-0.572359,1.33944,0.0
18.740000000000002,-0.530453,1.39546,0.0
18.76,-0.488337,1.43027,0.0
18.78,-0.448708,1.47944,0.0
18.8,-0.40654,1.52845,0.0
18.82,-0.365178,1.57133,0.0
18.84,-0.323399,1.61653,0.0
18.86,-0.28253,1.65047,0.0
18.88,-0.243147,1.69639,0.0
18.900000000000002,-0.204374,1.76582,0.0
18.92,-0.163715,1.83876,0.0
18.94,-0.12396,1.90259,0.0
18.96,-0.086409,1.96496,0.0
18.98,-0.0512226,2.01984,0.0
19.0,-0.0189282,2.08535,0.0
19.02,0.010654,2.12567,0.0
19.04,0.0395109,2.14713,0.0
19.06,0.0678693,2.22308,0.0
19.080000000000002,0.096277,2.24039,0.0
19.1,0.128212,2.22933,0.0
19.12,0.16157,2.17975,0.0
19.14,0.192495,2.14484,0.0
19.16,0.221916,2.07613,0.0
19.18,0.244386,2.01982,0.0
19.2,0.25986,1.95415,0.0
19.22,0.268845,1.89464,0.0
19.240000000000002,0.272126,1.85723,0.0
19.26,0.271096,1.80966,0.0
19.28,0.269914,1.81171,0.0
19.3,0.270503,1.78615,0.0
19.32,0.26971,1.74467,0.0
19.34,0.268372,1.73753,0.0
19.36,0.269145,1.75628,0.0
19.38,0.271134,1.75504,0.0
19.400000000000002,0.273501,1.76731,0.0
19.42,0.274956,1.79617,0.0
19.44,0.273802,1.82824,0.0
19.46,0.270263,1.8382,0.0
19.48,0.266329,1.82999,0.0
19.5,0.263307,1.82681,0.0
19.52,0.261518,1.82591,0.0
19.54,0.260556,1.80819,0.0
19.56,0.259558,1.77909,0.0
19.580000000000002,0.257762,1.75749,0.0
19.6,0.256502,1.73376,0.0
19.62,0.254555,1.70898,0.0
19.64,0.251436,1.65363,0.0
19.66,0.245879,1.62101,0.0
19.68,0.241568,1.61636,0.0
19.7,0.237467,1.57946,0.0
19.72,0.233231,1.54686,0.0
19.740000000000002,0.228726,1.55801,0.0
19.76,0.222331,1.55441,0.0
19.78,0.214758,1.5417,0.0
19.8,0.206759,1.5122,0.0
19.82,0.200413,1.45977,0.0
19.84,0.195649,1.4369,0.0
19.86,0.191013,1.36818,0.0
19.88,0.186603,1.33353,0.0
19.900000000000002,0.182102,1.27266,0.0
19.92,0.177703,1.23293,0.0
19.94,0.172945,1.16427,0.0
19.96,0.167438,1.08665,0.0
19.98,0.161624,1.03847,0.0
20.0,0.156357,0.999013,0.0
20.02,0.15175,0.935286,0.0
20.04,0.147717,0.886137,0.0
20.06,0.144037,0.823993,0.0
20.080000000000002,0.140647,0.774708,0.0
20.1,0.13759,0.753015,0.0
20.12,0.134454,0.710202,0.0
20.14,0.13119,0.66999,0.0
20.16,0.128152,0.654874,0.0
20.18,0.125171,0.615727,0.0
20.2,0.12204,0.59837,0.0
20.22,0.119116,0.594537,0.0
20.240000000000002,0.116969,0.583042,0.0
20.26,0.115481,0.588093,0.0
20.28,0.114289,0.584805,0.0
20.3,0.113522,0.597836,0.0
20.32,0.112591,0.598716,0.0
20.34,0.111705,0.604081,0.0
20.36,0.11102,0.605287,0.0
20.38,0.110452,0.608937,0.0
20.400000000000002,0.110155,0.611037,0.0
20.42,0.109901,0.612092,0.0
20.44,0.109802,0.615516,0.0
20.46,0.109888,0.622486,0.0
20.48,0.110109,0.634718,0.0
20.5,0.110264,0.654766,0.0
20.52,0.110133,0.674862,0.0
20.54,0.109724,0.698638,0.0
20.56,0.109002,0.71156,0.0
20.580000000000002,0.108097,0.700089,0.0
20.6,0.107273,0.710166,0.0
20.62,0.106513,0.730377,0.0
20.64,0.105812,0.751787,0.0
20.66,0.105072,0.787345,0.0
20.68,0.104276,0.81013,0.0
20.7,0.103036,0.804568,0.0
20.72,0.101915,0.825085,0.0
20.740000000000002,0.101033,0.85319,0.0
20.76,0.100138,0.874329,0.0
20.78,0.0992717,0.886282,0.0
20.8,0.0982912,0.887918,0.0
20.82,0.0973936,0.90375,0.0
20.84,0.0964512,0.896599,0.0
20.86,0.0957462,0.905536,0.0
20.88,0.0950047,0.901093,0.0
20.900000000000002,0.0944466,0.906424,0.0
20.92,0.0940199,0.879654,0.0
20.94,0.0936906,0.870397,0.0
20.96,0.0939088,0.878321,0.0
20.98,0.0943634,0.871196,0.0
21.0,0.0947571,0.868275,0.0
21.02,0.0949915,0.869833,0.0
21.04,0.0949065,0.868316,0.0
21.06,0.0939914,0.866144,0.0
21.080000000000002,0.092262,0.864563,0.0
21.1,0.0895424,0.860805,0.0
21.12,0.085644,0.851817,0.0
21.14,0.0813522,0.82909,0.0
21.16,0.0776538,0.774127,0.0
21.18,0.0753512,0.753154,0.0
21.2,0.0719394,0.717152,0.0
21.22,0.0690801,0.648391,0.0
21.240000000000002,0.0675524,0.565991,0.0
21.26,0.0670269,0.517325,0.0
21.28,0.0667349,0.460941,0.0
21.3,0.0666672,0.377512,0.0
21.32,0.0669982,0.278929,0.0
21.34,0.0680678,0.21268,0.0
21.36,0.0695362,0.13481,0.0
21.38,0.0714208,0.0690262,0.0
21.400000000000002,0.0735532,-0.0340375,0.0
21.42,0.0766222,-0.110172,0.0
21.44,0.0802769,-0.194319,0.0
21.46,0.0846683,-0.267175,0.0
21.48,0.0894533,-0.344076,0.0
21.5,0.0949261,-0.420078,0.0
21.52,0.10118,-0.49925,0.0
21.54,0.108581,-0.559808,0.0
21.56,0.116631,-0.630903,0.0
21.580000000000002,0.125588,-0.664791,0.0
21.6,0.135922,-0.734253,0.0
21.62,0.147512,-0.771486,0.0
21.64,0.160605,-0.795459,0.0
21.66,0.175442,-0.787977,0.0
21.68,0.188706,-0.778882,0.0
21.7,0.199493,-0.789017,0.0
21.72,0.208522,-0.785518,0.0
21.740000000000002,0.214932,-0.778725,0.0
21.76,0.21843,-0.779573,0.0
21.78,0.21826,-0.777704,0.0
21.8,0.213799,-0.764138,0.0
21.82,0.206684,-0.734674,0.0
21.84,0.199282,-0.688269,0.0
21.86,0.192572,-0.646598,0.0
21.88,0.186317,-0.584899,0.0
21.900000000000002,0.181478,-0.531107,0.0
21.92,0.17827,-0.458328,0.0
21.94,0.176763,-0.383911,0.0
21.96,0.176492,-0.299576,0.0
21.98,0.176762,-0.197962,0.0


==> figures/yaw-control-plot/yaw_tracking_error.csv <==
time,yaw,drivewheel,yaw_setpoint,yaw_error,x,y
0.0,1.92666,444.764,2.198,-0.2713399999999999,0.0,0.0
0.01,1.94033,444.819,2.198,-0.25766999999999984,0.0,0.0
0.02,1.95395,444.882,2.198,-0.24404999999999988,0.0016411927403399342,-0.0006356778972532128
0.03,1.96754,444.943,2.198,-0.2304599999999999,0.0035110130994290235,-0.0013893541040784154
0.04,1.98102,444.995,2.198,-0.21697999999999995,0.005311389902375985,-0.0021436401024953334
0.05,1.99433,445.046,2.198,-0.20367000000000002,0.006837330554081755,-0.0028072673528957356
0.06,2.00759,445.109,2.198,-0.19040999999999997,0.00832513086981869,-0.0034779939890835308
0.07,2.02082,445.17,2.198,-0.1771799999999999,0.01015185409587934,-0.004330835272892569
0.08,2.03414,445.232,2.198,-0.16386000000000012,0.011909506739381025,-0.005179929604987635
0.09,2.0474,445.285,2.198,-0.15059999999999985,0.013684319878010043,-0.006066661990181337
0.1,2.06062,445.343,2.198,-0.13737999999999984,0.015191314512277223,-0.006844725722975531
0.11,2.07375,445.404,2.198,-0.12424999999999997,0.0168290782906185,-0.007717918603359035
0.12,2.08685,445.46,2.198,-0.11114999999999986,0.01853934782145936,-0.008658812928921001
0.13,2.09988,445.52,2.512,-0.4121199999999998,0.020097981518628443,-0.009543078159520456
0.14,2.11291,445.581,2.512,-0.39909000000000017,0.02175545980720356,-0.010512183789935629
0.15,2.12607,445.631,2.512,-0.3859300000000001,0.023427582146265676,-0.011519313812928625
0.16,2.13914,445.684,2.512,-0.3728600000000002,0.024787192063356042,-0.012362795213639317
0.17,2.15225,445.74,2.512,-0.35975,0.02621657005463455,-0.013275644904472644
0.18,2.16526,445.801,2.512,-0.34674000000000005,0.027714081947328585,-0.014259881731277041
0.19,2.17835,445.865,2.512,-0.33365,0.029331214386704108,-0.015353127665875795
0.2,2.19133,445.928,2.512,-0.32067000000000023,0.031012718611715614,-0.01652225021773734
0.21,2.20419,445.982,2.512,-0.3078099999999999,0.032652872219604764,-0.017694492574303028
0.22,2.21694,446.04,2.512,-0.2950599999999999,0.034045680817828244,-0.018717267333826407
0.23,2.22968,446.103,2.512,-0.2823199999999999,0.035527532877238935,-0.019834787120684528
0.24,2.24227,446.167,2.512,-0.26973,0.037121536051859,-0.02106905203523879
0.25,2.25482,446.226,2.512,-0.25717999999999996,0.038724926894092286,-0.022343195593491853
0.26,2.2672,446.289,2.512,-0.24480000000000013,0.04018819556728707,-0.02353625417966854
0.27,2.27956,446.355,2.512,-0.23243999999999998,0.0417347781392586,-0.024829443395550117
0.28,2.2919,446.414,2.512,-0.22009999999999996,0.04333813921447008,-0.02620413509280476
0.29,2.30406,446.469,2.512,-0.2079399999999998,0.0447561735839522,-0.027450619158873677
0.3,2.31615,446.531,2.512,-0.19585000000000008,0.0460638430116625,-0.028628583788152757
0.31,2.32821,446.598,2.512,-0.18379000000000012,0.04752178159434565,-0.02997419557805553
0.32,2.34039,446.67,2.512,-0.17160999999999982,0.049079644927265555,-0.03144721894377134
0.33,2.35271,446.736,2.826,-0.47329,0.05073436267924128,-0.03305044230977397
0.34,2.36504,446.786,2.826,-0.46096000000000004,0.05223296689517333,-0.03453863900510264
0.35000000000000003,2.37727,446.829,2.826,-0.44872999999999985,0.05335428606296537,-0.03567997301578634
0.36,2.38958,446.874,2.826,-0.43642000000000003,0.05430654440540643,-0.03667324037619439
0.37,2.4021,446.93,2.826,-0.42390000000000017,0.05529022282653977,-0.03772489467481067
0.38,2.41462,446.99,2.826,-0.41137999999999986,0.056497875219099124,-0.03904884320052597
0.39,2.42703,447.053,2.826,-0.39897000000000027,0.057773927727632464,-0.0404834476740538
0.4,2.43934,447.123,2.826,-0.38666,0.05909498655487655,-0.04200629355429214
0.41000000000000003,2.45149,447.186,2.826,-0.3745099999999999,0.060541889860568514,-0.04371628502326989
0.42,2.46347,447.252,2.826,-0.36253,0.061825308422249,-0.04527098525017296
0.43,2.47544,447.317,2.826,-0.3505600000000002,0.06315023390922805,-0.046915709073177145
0.44,2.48728,447.382,2.826,-0.3387199999999999,0.06443560270057147,-0.048551015487963096
0.45,2.49908,447.454,2.826,-0.3269199999999999,0.0657015198222951,-0.05020142569179929
0.46,2.51098,447.528,2.826,-0.3150200000000001,0.06708209722662822,-0.05204599123160677
0.47000000000000003,2.52296,447.601,2.826,-0.3030400000000002,0.06847836400852007,-0.05395854530242078
0.48,2.53494,447.667,2.826,-0.2910599999999999,0.06983306124907397,-0.05586161949604344
0.49,2.54692,447.738,2.826,-0.27908,0.07103715597731938,-0.05759675634523087
0.5,2.55909,447.814,2.826,-0.2669100000000002,0.0723100158795743,-0.059478726501539264
0.51,2.5713,447.886,2.826,-0.25470000000000015,0.07364789700576048,-0.061509661776775325
0.52,2.58356,447.951,2.826,-0.2424400000000002,0.07489177686462248,-0.06344903768069851
0.53,2.59579,448.022,2.826,-0.23021000000000003,0.07599317498422076,-0.06521349855647476
0.54,2.60814,448.097,2.826,-0.21785999999999994,0.07717257994115238,-0.06715540173314467
0.55,2.62049,448.163,2.826,-0.20550999999999986,0.07839300225163223,-0.06922193733266414
0.56,2.6328,448.23,3.14,-0.5072000000000001,0.0794444334454969,-0.07105361318951559
0.5700000000000001,2.64512,448.303,3.14,-0.4948800000000002,0.08048882555710903,-0.07292603972137295
0.58,2.65742,448.356,3.14,-0.48258,0.08160152548699356,-0.07498001023382725
0.59,2.66973,448.402,3.14,-0.4702700000000002,0.08239097323638273,-0.07648107260794236
0.6,2.68234,448.452,3.14,-0.4576600000000002,0.08306006521577432,-0.07779221711680212
0.61,2.69519,448.514,3.14,-0.4448099999999999,0.08376931053006577,-0.07922643156525702
0.62,2.70795,448.58,3.14,-0.43205000000000027,0.08462584996701437,-0.08101601145812386
0.63,2.7205,448.643,3.14,-0.4195000000000002,0.08551326817710421,-0.08293252728649508
0.64,2.73295,448.71,3.14,-0.4070499999999999,0.08633732410221093,-0.0847724152809923
0.65,2.74537,448.786,3.14,-0.39463000000000026,0.0871892727551517,-0.08673988052662014
0.66,2.75783,448.867,3.14,-0.38217000000000034,0.08812787009446742,-0.08898346226897606
0.67,2.77043,448.936,3.14,-0.36956999999999995,0.08909834620279779,-0.0913869264611709
0.68,2.783,448.995,3.14,-0.3570000000000002,0.08989918595038857,-0.09344457553199738
0.6900000000000001,2.7953,449.053,3.14,-0.3447,0.0905617923015886,-0.09521248300224364
0.7000000000000001,2.80745,449.12,3.14,-0.33255000000000035,0.09119174260485606,-0.09695830619358128
0.71,2.81976,449.196,3.14,-0.3202400000000001,0.09189488747774453,-0.09898372548047762
0.72,2.83241,449.266,3.14,-0.30759000000000025,0.09266414282118188,-0.10129086011386954
0.73,2.8452,449.324,3.14,-0.29479999999999995,0.09334573035316651,-0.1034246451162168
0.74,2.85774,449.382,3.454,-0.59626,0.09388781609966038,-0.10519971667630876
0.75,2.87017,449.45,3.454,-0.5838300000000003,0.09440760041080679,-0.10698144624891096
0.76,2.88287,449.532,3.454,-0.5711300000000001,0.09499099096866419,-0.10907778387844504
0.77,2.89624,449.618,3.454,-0.55776,0.09566233068302855,-0.11161445078364093
0.78,2.91024,449.691,3.454,-0.5437600000000002,0.09633078716819268,-0.1142840331343925
0.79,2.9244,449.758,3.454,-0.5296000000000003,0.09686641876492441,-0.11655779538946216
0.8,2.93847,449.823,3.454,-0.51553,0.0973284273621439,-0.1186514247874446
0.81,2.95227,449.878,3.454,-0.5017300000000002,0.09774802319465602,-0.12068866295156243
0.8200000000000001,2.96546,449.918,3.454,-0.48854,0.09807924409725738,-0.12241721515316951
0.8300000000000001,2.9781,449.953,3.454,-0.4759000000000002,0.09830353002330211,-0.12367741189311925
0.84,2.9906,449.991,3.454,-0.46340000000000003,0.09848582712658492,-0.12478247649129096
0.85,3.00317,450.042,3.454,-0.4508300000000003,0.09866873731865511,-0.12598464114791572
0.86,3.01573,450.085,3.454,-0.43827000000000016,0.09889392235643567,-0.12760103085920396
0.87,3.02826,450.122,3.454,-0.42574000000000023,0.09906665247547759,-0.12896614635101275
0.88,3.04106,450.163,3.454,-0.4129400000000003,0.0992005512680546,-0.13014255066643707
0.89,3.05396,450.215,3.454,-0.4000400000000002,0.09933222804229447,-0.13144792617835901
0.9,3.06688,450.272,3.454,-0.38712000000000035,0.09947786221156708,-0.13310554093720273
0.91,3.07979,450.326,3.454,-0.37421000000000015,0.09961401134554146,-0.1349244525384962
0.92,3.09271,450.376,3.454,-0.36129000000000033,0.09972073835880922,-0.1366491534820346
0.93,3.10566,450.424,3.454,-0.3483400000000003,0.09979891946006703,-0.138247242251597
0.9400000000000001,3.11856,450.466,3.454,-0.3354400000000002,0.09985410013971813,-0.1397822507507896
0.9500000000000001,3.13146,450.518,3.454,-0.32254000000000005,0.09988505328918298,-0.14112589426844627
0.96,3.14443,450.566,3.768,-0.62357,0.09990191373624069,-0.14278980884717957
0.97,3.15733,450.607,3.768,-0.6106699999999998,0.0998975555780022,-0.14432580266437317
0.98,3.16997,450.649,3.768,-0.5980299999999996,0.09987690903177122,-0.14563764020009673
0.99,3.18245,450.686,3.768,-0.58555,0.09983877499673328,-0.14698109909242257
1.0,3.1947,450.726,3.768,-0.5732999999999997,0.09979041335640233,-0.148164110990817
1.01,3.20683,450.769,3.768,-0.5611699999999997,0.0997224679022923,-0.1494423063652678
1.02,3.21878,450.812,3.768,-0.5492199999999996,0.09963276497319137,-0.1508153793365666
1.03,3.23074,450.865,3.768,-0.5372599999999998,0.0995266606174282,-0.1521872823454155
1.04,3.24282,450.917,3.768,-0.5251799999999998,0.09937566690095853,-0.1538765475399857
1.05,3.25506,450.971,3.768,-0.51294,0.09920751211987924,-0.1555320293337836
1.06,3.26766,451.034,3.768,-0.50034,0.09901186100617218,-0.15724891740285174
1.07,3.28057,451.081,3.768,-0.4874299999999998,0.09875838190570767,-0.15924891848925798
1.08,3.29376,451.137,3.768,-0.47424,0.09855003219326836,-0.16073841719598078
1.09,3.30728,451.191,3.768,-0.4607199999999998,0.09827839941891876,-0.16250971040601045
1.1,3.32093,451.238,3.768,-0.44706999999999963,0.09799339985489858,-0.16421404583323873
1.11,3.33451,451.281,3.768,-0.43348999999999993,0.09772511996463414,-0.16569392484872686
1.12,3.34789,451.316,3.768,-0.42010999999999976,0.09746130920777633,-0.16704439879685276
1.1300000000000001,3.36065,451.342,3.768,-0.40734999999999966,0.09723189157794841,-0.16814065038801324
1.1400000000000001,3.37272,451.37,3.768,-0.39527999999999963,0.09705108999655214,-0.16895276785991317
1.1500000000000001,3.38449,451.401,3.768,-0.3835099999999998,0.09684583876272942,-0.1698249421148734
1.16,3.39619,451.442,3.768,-0.37181,0.09660724696277466,-0.1707878221453002
1.17,3.4079,451.475,3.768,-0.36009999999999964,0.09627681221208752,-0.17205752954290723
1.18,3.41944,451.498,4.082,-0.66256,0.09599890389566806,-0.17307630477212413
1.19,3.43096,451.514,4.082,-0.6510400000000001,0.09579702925952052,-0.17378407778042465
1.2,3.44253,451.519,4.082,-0.6394699999999998,0.09565093214259682,-0.17427479117175124
1.21,3.45439,451.524,4.082,-0.6276099999999998,0.0956035056533274,-0.17442760062209883
1.22,3.46676,451.534,4.082,-0.61524,0.09555427022191967,-0.1745798368605378
1.23,3.4796,451.551,4.082,-0.6023999999999998,0.0954520406643734,-0.17488306798948683
1.24,3.49281,451.574,4.082,-0.5891899999999999,0.09527164599515264,-0.17539628701029236
1.25,3.50614,451.609,4.082,-0.57586,0.09501843174916083,-0.17608735758963137
1.26,3.51911,451.644,4.082,-0.5628899999999999,0.09461912215489839,-0.1771337570582511
1.27,3.53137,451.666,4.082,-0.55063,0.09420627472567301,-0.1781748896147413
1.28,3.54296,451.698,4.082,-0.53904,0.09393876706582258,-0.17882608517056225
1.29,3.55389,451.734,4.082,-0.5281099999999999,0.09353871342120233,-0.1797687054978547
1.3,3.56433,451.777,4.082,-0.5176699999999999,0.09307708948952337,-0.18082417096185688
1.31,3.57399,451.825,4.082,-0.5080100000000001,0.092512573982057,-0.1820790407725666
1.32,3.58302,451.884,4.082,-0.49898,0.09186891516628488,-0.18347367310005616
1.33,3.59184,451.952,4.082,-0.49015999999999993,0.09106230412430143,-0.18518069466610432
1.34,3.60098,452.025,4.082,-0.48102,0.0901153345071819,-0.1871398333912206
1.35,3.61086,452.103,4.082,-0.47113999999999967,0.08907955431726271,-0.18923364699280212
1.36,3.6217,452.18,4.396,-0.7742999999999998,0.08795078086612453,-0.191459829037472
1.37,3.63363,452.263,4.396,-0.7623699999999998,0.08681272237261037,-0.1936452623732981
1.3800000000000001,3.64682,452.348,4.396,-0.74918,0.08555796813856778,-0.19598618693683
1.3900000000000001,3.6614,452.429,4.396,-0.7345999999999999,0.08424147074255105,-0.19836636226782717
1.4000000000000001,3.67682,452.495,4.396,-0.7191799999999997,0.08295399080169956,-0.20061599766092947
1.41,3.69227,452.557,4.396,-0.7037299999999997,0.08187679349144111,-0.202432640155967
1.42,3.70793,452.628,4.396,-0.6880699999999997,0.0808386365976411,-0.20412334600378823
1.43,3.724,452.691,4.396,-0.6719999999999997,0.0796196067111351,-0.20604062275371265
1.44,3.74,452.735,4.396,-0.6559999999999997,0.07851073413066165,-0.20772426689671694
1.45,3.75568,452.772,4.396,-0.64032,0.07771756931464761,-0.20888760415419688
1.46,3.77117,452.788,4.396,-0.6248299999999998,0.07703533329919947,-0.20985528696339822
1.47,3.78685,452.806,4.396,-0.6091500000000001,0.07673386606612177,-0.21026912450082216
1.48,3.80328,452.846,4.396,-0.5927199999999999,0.07638745732522353,-0.21072931683477425
1.49,3.82037,452.891,4.396,-0.5756299999999999,0.07560096264479703,-0.21173918124035673
1.5,3.83793,452.944,4.396,-0.5580699999999998,0.07469687037763754,-0.21285999218447887
1.51,3.85565,452.987,4.396,-0.5403500000000001,0.07360903559100057,-0.214161157614769
1.52,3.87383,453.023,4.396,-0.52217,0.07270788585119808,-0.2152010158485944
1.53,3.89273,453.059,4.396,-0.5032700000000001,0.07193773332636492,-0.21605773580779533
1.54,3.9123,453.103,4.396,-0.4836999999999998,0.07115152730727393,-0.2168997477409324
1.55,3.93211,453.141,4.396,-0.4638899999999997,0.07017065413791106,-0.2179098723993892
1.56,3.9525,453.179,4.396,-0.4434999999999998,0.0693064218899398,-0.21876530131026803
1.57,3.97336,453.222,4.396,-0.4226399999999999,0.06842492830201861,-0.21960293192960467
1.58,3.99414,453.274,4.396,-0.4018600000000001,0.06740789511281219,-0.2205297649739299
1.59,4.0143,453.328,4.396,-0.3816999999999995,0.06615497105143327,-0.22162478885331333
1.6,4.03376,453.388,4.396,-0.3622399999999999,0.06483119880378928,-0.22273546929176752
1.61,4.05255,453.45,4.396,-0.3434499999999998,0.06333660537930696,-0.22394070391435952
1.62,4.07073,453.505,4.396,-0.3252699999999997,0.06176906494423741,-0.22515687535968432
1.6300000000000001,4.0885,453.551,4.71,-0.6215000000000002,0.060359122046716986,-0.22621027985261782
1.6400000000000001,4.10619,453.58,4.71,-0.6038100000000002,0.05916442819146273,-0.22707021624108908
1.6500000000000001,4.12434,453.613,4.71,-0.5856599999999998,0.05840177962862152,-0.22759894222834148
1.6600000000000001,4.14285,453.658,4.71,-0.5671499999999998,0.05752316168459936,-0.22818474638370684
1.67,4.161,453.713,4.71,-0.5490000000000004,0.05631046616463079,-0.2289612575400012
1.68,4.17842,453.777,4.71,-0.5315799999999999,0.05481130221683478,-0.22988327026097066
1.69,4.19527,453.844,4.71,-0.5147300000000001,0.05304839645696763,-0.23092560767362674
1.7,4.21155,453.915,4.71,-0.49845000000000006,0.051184730679809734,-0.23198555383784994
1.71,4.22742,453.989,4.71,-0.48257999999999956,0.049191777664247656,-0.23307648109379592
1.72,4.24302,454.065,5.024,-0.7809800000000005,0.04709683314068962,-0.23418039750512762
1.73,4.25833,454.144,5.024,-0.7656700000000001,0.044927844478260835,-0.2352804484958816
1.74,4.27345,454.227,5.024,-0.7505499999999996,0.04265599616876008,-0.2363892718626176
1.75,4.28866,454.316,5.024,-0.7353399999999999,0.0402517767776708,-0.23751801679372703
1.76,4.30418,454.41,5.024,-0.7198200000000003,0.03765564801732821,-0.2386890075963048
1.77,4.32024,454.505,5.024,-0.7037599999999999,0.034894805545339275,-0.2398830816496498
1.78,4.3368,454.585,5.024,-0.6871999999999998,0.032085572226931064,-0.24104489409696625
1.79,4.35333,454.647,5.024,-0.6706700000000003,0.029704025389954536,-0.2419839546185965
1.8,4.36987,454.705,5.024,-0.6541300000000003,0.027846549224021994,-0.24268111908484105
1.81,4.38693,454.77,5.024,-0.6370699999999996,0.026098361242524917,-0.24330447675211428
1.82,4.40461,454.835,5.024,-0.6193900000000001,0.02412755277664809,-0.24396954365914536
1.83,4.42293,454.897,5.024,-0.60107,0.022145294552419342,-0.2445996645463386
1.84,4.44194,454.967,5.024,-0.5820600000000002,0.020243832045419574,-0.24516596511536157
1.85,4.46157,455.045,5.024,-0.56243,0.01808525371123504,-0.24576441275316135
1.86,4.4815,455.118,5.024,-0.5425000000000004,0.015667354854633234,-0.24638391345473373
1.87,4.50183,455.177,5.024,-0.52217,0.013393344485974554,-0.2469184907112923
1.8800000000000001,4.52303,455.238,5.024,-0.5009699999999997,0.011547042406634997,-0.24731309511044358
1.8900000000000001,4.54505,455.309,5.024,-0.4789500000000002,0.009629934220006117,-0.2476805188450578
1.9000000000000001,4.56748,455.386,5.024,-0.45652000000000026,0.007389670710044982,-0.24805894110383814
1.9100000000000001,4.59007,455.463,5.024,-0.43393000000000015,0.004951495762420793,-0.24841474853037326
1.92,4.61261,455.541,5.024,-0.4113899999999999,0.002505905892387389,-0.24871539148736668
1.93,4.63479,455.62,5.338,-0.7032100000000003,2.232048191673497e-05,-0.2489640267803024
1.94,4.65652,455.688,5.338,-0.6814799999999996,-0.0024980720320502275,-0.24916000018548937
1.95,4.67871,455.743,5.338,-0.6592900000000004,-0.004670676894152848,-0.24928150785259634
1.96,4.70187,455.805,5.338,-0.6361299999999996,-0.006429678827625088,-0.24934077165302873
1.97,4.72565,455.878,5.338,-0.6123500000000002,-0.008413569064880819,-0.24936164092524649
1.98,4.74962,455.952,5.338,-0.5883799999999999,-0.010749363669669179,-0.24933066409134708
1.99,4.7735,456.031,5.338,-0.5644999999999998,-0.013115722659035017,-0.24924252140333875
2.0,4.79687,456.119,5.338,-0.5411299999999999,-0.015639003648235256,-0.2490881288855732
2.0100000000000002,4.81851,456.218,5.338,-0.5194900000000002,-0.018444960667379925,-0.2488505132153896
2.02,4.83841,456.322,5.338,-0.4995900000000004,-0.02159513891547292,-0.2485149524828245
2.0300000000000002,4.85707,456.431,5.338,-0.48092999999999986,-0.024896747392012336,-0.24809666374565859
2.04,4.87498,456.545,5.338,-0.4630200000000002,-0.028348304578899558,-0.24759377510426486
2.05,4.89248,456.658,5.338,-0.44552000000000014,-0.031948191739550214,-0.24700325293652664
2.06,4.90978,456.772,5.338,-0.4282200000000005,-0.03550571159448193,-0.2463555581922477
2.07,4.92713,456.888,5.338,-0.41087000000000007,-0.039082873147592345,-0.24564014277240892
2.08,4.94466,457.001,5.338,-0.39334000000000024,-0.04270961449965813,-0.24484913634688982
2.09,4.96221,457.102,5.338,-0.3757900000000003,-0.04622851095334937,-0.24401677599932453
2.1,4.97997,457.207,5.338,-0.3580300000000003,-0.04936017896459294,-0.24321772689735793
2.11,4.99791,457.318,5.338,-0.34009,-0.052600607632819846,-0.24232934519665883
2.12,5.01613,457.432,5.338,-0.32186999999999966,-0.05600880503309505,-0.24132889805624858
2.13,5.03456,457.548,5.652,-0.6174400000000002,-0.059489815132650975,-0.24023781021065715
2.14,5.05301,457.654,5.652,-0.5989900000000006,-0.06301083366591531,-0.23906249217352604
2.15,5.07136,457.747,5.652,-0.5806399999999998,-0.06620795438471644,-0.23792931826392025
2.16,5.08976,457.85,5.652,-0.5622400000000001,-0.06899426060752079,-0.2368838166461476
2.17,5.10825,457.955,5.652,-0.5437500000000002,-0.0720583427351317,-0.2356693139844555
2.18,5.12659,458.054,5.652,-0.5254099999999999,-0.07515849678189854,-0.23437368869668637
2.19,5.14484,458.158,5.652,-0.5071599999999998,-0.07805860490197075,-0.23309869971952263
2.2,5.16294,458.269,5.652,-0.4890600000000003,-0.08108023342151163,-0.23170394343618628
2.21,5.18077,458.387,5.652,-0.47123000000000026,-0.08427776971958903,-0.23015718371907598
2.22,5.1983,458.502,5.652,-0.45370000000000044,-0.08764709577867383,-0.22845253774187985
2.23,5.21565,458.608,5.652,-0.43635,-0.09090113525275079,-0.22673392577254206
2.24,5.23283,458.711,5.652,-0.41917000000000026,-0.09387257637693026,-0.22509801573664961
2.25,5.2499,458.82,5.652,-0.4020999999999999,-0.09673218584971423,-0.22345903749909854
2.2600000000000002,5.26683,458.932,5.652,-0.38517000000000046,-0.09972832796322,-0.2216731829597609
2.27,5.28362,459.038,5.652,-0.36838000000000015,-0.1027754263358825,-0.21978632114518018
2.2800000000000002,5.30032,459.133,5.652,-0.35168,-0.10562889898281887,-0.2179523751663725
2.29,5.31697,459.232,5.652,-0.3350299999999997,-0.10815845258229294,-0.21626626764092163
2.3000000000000003,5.3337,459.335,5.652,-0.3182999999999998,-0.1107648939337507,-0.21446552127304513
2.31,5.35037,459.43,5.652,-0.3016300000000003,-0.11344492429925614,-0.21254691416371851
2.32,5.36692,459.518,5.652,-0.2850799999999998,-0.11588695583767379,-0.21073636674225205
2.33,5.38337,459.601,5.966,-0.58263,-0.11812098304298861,-0.2090220218394081
2.34,5.39994,459.683,5.966,-0.5660600000000002,-0.1202011943523552,-0.20737064153542362
2.35,5.4162,459.757,5.966,-0.5498000000000003,-0.12222902829009837,-0.2057053290959889
2.36,5.43242,459.826,5.966,-0.5335800000000006,-0.1240343477123076,-0.20417293039336745
2.37,5.44868,459.907,5.966,-0.5173199999999998,-0.1256942895993321,-0.20271695754619484
2.38,5.46512,459.995,5.966,-0.5008800000000004,-0.12761486930923965,-0.2009763146828007
2.39,5.48171,460.081,5.966,-0.48429000000000055,-0.12967005530885356,-0.19905120000907478
2.4,5.49891,460.174,5.966,-0.4670899999999998,-0.13164704578241015,-0.19713677772873306
2.41,5.51699,460.269,5.966,-0.44901000000000035,-0.13374903135489266,-0.19503006639277173
2.42,5.53594,460.354,5.966,-0.4300600000000001,-0.1358569636373833,-0.192839582087318
2.43,5.5555,460.427,5.966,-0.41049999999999986,-0.1377055316646214,-0.19084428856287866
2.44,5.57534,460.491,5.966,-0.39066000000000045,-0.13925930571315395,-0.18909995997969484
2.45,5.59522,460.561,5.966,-0.3707799999999999,-0.1405909116723465,-0.18754396204607207
2.46,5.61554,460.637,5.966,-0.35046,-0.14201323689431825,-0.1858134733974696
2.47,5.63619,460.704,5.966,-0.32981000000000016,-0.1435189819888314,-0.18390366824763021
2.48,5.65691,460.765,5.966,-0.3090900000000003,-0.14481136737261552,-0.1821929736460774
2.49,5.67772,460.831,5.966,-0.2882800000000003,-0.14595549513135633,-0.18061143146463676
2.5,5.69852,460.89,5.966,-0.26747999999999994,-0.1471575288028166,-0.17887486616132106
2.5100000000000002,5.71894,460.952,5.966,-0.24706000000000028,-0.14819955435556784,-0.17730046889652107
2.52,5.73955,461.015,5.966,-0.22644999999999982,-0.1492605544207152,-0.17562400390680044
2.5300000000000002,5.75996,461.067,5.966,-0.20603999999999978,-0.15030333167475798,-0.17389864261175253
2.54,5.78004,461.113,6.28,-0.4999600000000006,-0.15113479342400585,-0.1724572657146365
2.5500000000000003,5.79949,461.157,6.28,-0.48051000000000066,-0.15184456743196387,-0.1711676902582841
2.56,5.81812,461.212,6.28,-0.46187999999999985,-0.15249936308933187,-0.16992121256209755
2.57,5.83665,461.263,6.28,-0.4433500000000006,-0.15328868995461245,-0.16834813815198624
2.58,5.85495,461.306,6.28,-0.4250500000000006,-0.15399345798693542,-0.1668761578462028
2.59,5.87261,461.349,6.28,-0.40739000000000036,-0.15456486415268875,-0.16562441066975714
2.6,5.88975,461.4,6.28,-0.39025,-0.15511407651082962,-0.16436276817456846
2.61,5.90656,461.438,6.28,-0.37344000000000044,-0.15573972576281195,-0.1628554569878878
2.62,5.92286,461.473,6.28,-0.35714000000000024,-0.15618695159973203,-0.1617246851051493
2.63,5.93871,461.513,6.28,-0.34128999999999987,-0.1565818397085488,-0.16067660906710773
2.64,5.95425,461.563,6.28,-0.3257500000000002,-0.15701409936318364,-0.1594718055184028
2.65,5.96964,461.604,6.28,-0.3103600000000002,-0.15753095632387396,-0.1579575866167287
2.66,5.98469,461.636,6.28,-0.2953100000000006,-0.15793562045561702,-0.15670955178529156
2.67,5.99938,461.673,6.28,-0.28061999999999987,-0.15823676081755414,-0.15573083298889756
2.68,6.01391,461.717,6.28,-0.26609000000000016,-0.15856829354559523,-0.1545941967013209
2.69,6.02847,461.761,6.28,-0.2515299999999998,-0.15894286790942977,-0.15323693547150685
2.7,6.04287,461.793,6.28,-0.2371300000000005,-0.1592976415449953,-0.15187436449445238
2.71,6.05693,461.823,6.28,-0.22306999999999988,-0.15954136264266508,-0.15087979120577555
2.72,6.07076,461.859,6.28,-0.20924000000000031,-0.15975671930064878,-0.1499442584645738
2.73,6.08448,461.898,6.594,-0.5095200000000002,-0.1599995969695704,-0.1488181525912478
2.74,6.0981,461.928,6.594,-0.4959000000000007,-0.1602459525183617,-0.14759470952204382
2.75,6.11131,461.934,6.594,-0.48269000000000073,-0.16042262168736432,-0.14665110578915472
2.7600000000000002,6.12387,461.938,6.594,-0.47013000000000016,-0.16045545950970402,-0.146461934762239
2.77,6.13626,461.962,6.594,-0.45774000000000026,-0.16047576571410566,-0.14633555573683335
2.7800000000000002,6.14863,462.0,6.594,-0.4453700000000005,-0.1605881988125164,-0.14557583026116347
2.79,6.16079,462.033,6.594,-0.4332099999999999,-0.16075132478814025,-0.14437082158232434
2.8000000000000003,6.1726,462.064,6.594,-0.4214000000000002,-0.16088025176820625,-0.14332272147555397
2.81,6.18419,462.105,6.594,-0.40981000000000023,-0.16098972893943325,-0.14233678093526742
2.82,6.1956,462.138,6.594,-0.39840000000000053,-0.16111939874450176,-0.14103120453319315
2.83,6.20671,462.169,6.594,-0.38729000000000013,-0.16121177062279085,-0.1399792523308101
2.84,6.21743,462.201,6.594,-0.37657000000000007,-0.16128756020152912,-0.13899015175970772
2.85,6.22772,462.235,6.594,-0.3662800000000006,-0.1613548451242967,-0.13796836472750837
2.86,6.23768,462.275,6.594,-0.3563200000000002,-0.16141516044172805,-0.13688203786027062
2.87,6.24756,462.319,6.594,-0.3464400000000003,-0.1614733871347398,-0.13560336290070588
2.88,6.25732,462.371,6.594,-0.3366800000000003,-0.1615235369576319,-0.13419625629661808
2.89,6.26693,462.406,6.594,-0.32706999999999997,-0.16156657202989236,-0.1325328128853318
2.9,6.276,462.434,6.594,-0.3180000000000005,-0.16158477717216946,-0.1314129608536792
2.91,6.2846,462.468,6.594,-0.3094000000000001,-0.16159121515200467,-0.13051698398320946
2.92,6.29302,462.511,6.594,-0.30098,-0.1615896759667295,-0.12942898507194708
2.93,6.30139,462.559,6.594,-0.2926100000000007,-0.1615761436475547,-0.12805305161558433
2.94,6.30989,462.61,6.594,-0.2841100000000001,-0.16154818278386449,-0.12651730613208068
2.95,6.31856,462.664,6.594,-0.2754400000000006,-0.1615046059050196,-0.12488588802024397
2.96,6.32738,462.719,6.908,-0.5806200000000006,-0.16144349118386386,-0.12315896909022578
2.97,6.33635,462.773,6.908,-0.57165,-0.16136573384249805,-0.12140068760085485
2.98,6.34531,462.818,6.908,-0.5626900000000008,-0.16127390852471343,-0.11967512910836114
2.99,6.35406,462.848,6.908,-0.5539400000000008,-0.16118450650047292,-0.11823790703851322
3.0,6.36291,462.879,6.908,-0.5450900000000001,-0.1611165237441516,-0.1172803171759704
3.0100000000000002,6.37235,462.91,6.908,-0.5356500000000004,-0.16103752060198806,-0.11629146809571161
3.02,6.38248,462.95,6.908,-0.5255200000000002,-0.16094918638324932,-0.11530340885366172
3.0300000000000002,6.39329,462.991,6.908,-0.51471,-0.1608222979246356,-0.11402971370996853
3.04,6.40461,463.04,6.908,-0.5033900000000004,-0.16067813226791855,-0.112725658395412
3.0500000000000003,6.41623,463.093,6.908,-0.4917700000000007,-0.16048820586471838,-0.11116920346147689
3.06,6.42768,463.15,6.908,-0.48032000000000075,-0.16026322715947283,-0.10948819168811368
3.0700000000000003,6.43877,463.203,6.908,-0.4692300000000005,-0.16000058500938535,-0.10768319997040617
3.08,6.44951,463.265,6.908,-0.4584900000000003,-0.159737776655009,-0.10600768578996193
3.09,6.46018,463.311,6.908,-0.4478200000000001,-0.15940930782160245,-0.10405106517638299
3.1,6.47072,463.377,6.908,-0.43728000000000034,-0.1591501298127585,-0.10260206180863984
3.11,6.4809,463.448,6.908,-0.42710000000000026,-0.15875637406319865,-0.10052709183061781
3.12,6.49105,463.526,6.908,-0.41694999999999993,-0.15831008723712958,-0.0982993548468442
3.13,6.50074,463.606,6.908,-0.40725999999999996,-0.15779498514685103,-0.09585708421552676
3.14,6.51038,463.689,6.908,-0.39762000000000075,-0.15724242808070063,-0.09335742810144934
3.15,6.51971,463.774,6.908,-0.38829000000000047,-0.1566441768381933,-0.09076968169755985
3.16,6.529,463.852,7.222,-0.6930000000000005,-0.15600681147838852,-0.08812541140159588
3.17,6.5381,463.931,7.222,-0.6839000000000004,-0.15539941834452287,-0.08570444267380761
3.18,6.54713,464.017,7.222,-0.6748700000000003,-0.15476195063674303,-0.08325813547283323
3.19,6.55635,464.113,7.222,-0.6656500000000003,-0.1540439795584409,-0.08060144175117012
3.2,6.5659,464.216,7.222,-0.6561000000000003,-0.1532152149845198,-0.0776433455253834
3.21,6.57582,464.314,7.222,-0.6461800000000002,-0.15229575096765652,-0.0744781911971246
3.22,6.58585,464.399,7.222,-0.6361500000000007,-0.15139109052029487,-0.07147551148144027
3.23,6.59583,464.481,7.222,-0.6261700000000001,-0.1505803541752167,-0.06887914737393036
3.24,6.60582,464.555,7.222,-0.6161800000000008,-0.1497732742358321,-0.06638234983078797
3.25,6.61576,464.615,7.222,-0.6062400000000006,-0.14902246097774374,-0.06413653072598888
3.2600000000000002,6.62595,464.671,7.222,-0.5960500000000009,-0.14839562375517784,-0.06232173732275917
3.27,6.63677,464.731,7.222,-0.5852300000000001,-0.147793346458647,-0.060633979621523115
3.2800000000000002,6.64819,464.781,7.222,-0.5738100000000008,-0.14712852157594009,-0.058832755627863775
3.29,6.66067,464.829,7.222,-0.5613300000000008,-0.1465573956909031,-0.05733816029017472
3.3000000000000003,6.67433,464.885,7.222,-0.5476700000000001,-0.14599125155519166,-0.05591030286816098
3.31,6.68874,464.951,7.222,-0.5332600000000003,-0.14530805710579042,-0.05425364679513153
3.3200000000000003,6.70352,465.02,7.222,-0.5184800000000003,-0.1444748128731786,-0.052312964428327724
3.33,6.71825,465.094,7.222,-0.5037500000000001,-0.14357380306894113,-0.05029716549672211
3.34,6.7324,465.177,7.222,-0.48960000000000026,-0.1425757643148145,-0.04814976179800515
3.35,6.74543,465.27,7.222,-0.4765700000000006,-0.1414223743430903,-0.045757267791088796
3.36,6.75739,465.359,7.222,-0.4646100000000004,-0.14009520229516886,-0.04309358793885271
3.37,6.76869,465.439,7.222,-0.4533100000000001,-0.1387947170883193,-0.040559847181244446
3.38,6.7797,465.526,7.536,-0.7562999999999995,-0.1376000808280951,-0.03829568194748517
3.39,6.79061,465.609,7.536,-0.7453899999999996,-0.13627388348517713,-0.03584785503210994
3.4,6.80127,465.676,7.536,-0.7347299999999999,-0.13498325859679325,-0.03352651417013405
3.41,6.81167,465.746,7.536,-0.7243299999999993,-0.13392151316188589,-0.0316638728650368
3.42,6.822,465.828,7.536,-0.7139999999999995,-0.13279204839230022,-0.029729471320821182
3.43,6.8324,465.921,7.536,-0.7035999999999998,-0.1314456241823129,-0.027477246232878394
3.44,6.8432,466.024,7.536,-0.6927999999999992,-0.12989209988149641,-0.024938912478862596
3.45,6.85464,466.131,7.536,-0.6813599999999997,-0.12814126914286056,-0.022146385357302345
3.46,6.86679,466.225,7.536,-0.6692099999999996,-0.1262893775666534,-0.01926640730357232
3.47,6.87928,466.309,7.536,-0.65672,-0.12463186260002154,-0.01675628616398539
3.48,6.89177,466.383,7.536,-0.6442299999999994,-0.12312277911579841,-0.014531873648815252
3.49,6.90395,466.446,7.536,-0.6320499999999996,-0.12176897733523234,-0.012589029151968079
3.5,6.91556,466.507,7.536,-0.6204399999999994,-0.12059635610229474,-0.01094914639882083
3.5100000000000002,6.92656,466.561,7.536,-0.6094399999999993,-0.11944260324983735,-0.009374612069108168
3.52,6.93725,466.602,7.536,-0.5987499999999999,-0.11840597801556282,-0.007992081012074548
3.5300000000000002,6.94804,466.644,7.85,-0.9019599999999999,-0.11760773460511828,-0.006950855072289319
3.54,6.95918,466.662,7.85,-0.8908199999999997,-0.11677856081870708,-0.005893118417005461
3.5500000000000003,6.97137,466.675,7.85,-0.8786299999999994,-0.11641817284177836,-0.005443789466141824
3.56,6.98504,466.708,7.85,-0.86496,-0.11615395623010163,-0.005122470960426728
3.5700000000000003,6.99975,466.737,7.85,-0.85025,-0.11547216553734024,-0.004316060735252869
3.58,7.01547,466.757,7.85,-0.83453,-0.11486265689810307,-0.003616287044196198
3.59,7.03255,466.792,7.85,-0.81745,-0.11443477185000098,-0.003140351769594818
3.6,7.05034,466.833,7.85,-0.7996599999999994,-0.11367185722166218,-0.0023203753858712095
3.61,7.06845,466.87,7.85,-0.7815499999999993,-0.11276121147343107,-0.0013758817007504254
3.62,7.087,466.918,7.85,-0.7629999999999999,-0.11192410879545653,-0.0005385555357906857
3.63,7.10555,466.976,7.85,-0.7444499999999996,-0.11081817560566815,0.0005273749402370242
3.64,7.12322,467.045,7.85,-0.7267799999999998,-0.10945817856241538,0.0017903650598907195
3.65,7.13937,467.12,7.85,-0.7106299999999992,-0.10781395542568994,0.0032640659374975622
3.66,7.15435,467.2,7.85,-0.6956499999999997,-0.10600112069659215,0.004836843812779101
3.67,7.16852,467.287,7.85,-0.6814799999999996,-0.1040425173217546,0.006485319721026617
3.68,7.18238,467.387,7.85,-0.6676199999999994,-0.10188734802873384,0.008247676472203397
3.69,7.19648,467.492,7.85,-0.6535199999999994,-0.09938230460886188,0.010238846345559521
3.7,7.2112,467.6,7.85,-0.6387999999999998,-0.09672279218500877,0.012292280948213025
3.71,7.22683,467.706,7.85,-0.62317,-0.09395650099774418,0.014363891207712393
3.72,7.24323,467.798,7.85,-0.60677,-0.09120999070076831,0.016354455245517846
3.73,7.25974,467.882,8.164,-0.9042599999999998,-0.08879821526482665,0.018042790297154637
3.74,7.27625,467.974,8.164,-0.8877499999999996,-0.08657101014988011,0.01954774922548344
3.75,7.29322,468.076,8.164,-0.8707799999999999,-0.08410481070518125,0.021155541593596977
3.7600000000000002,7.31105,468.185,8.164,-0.8529499999999999,-0.08134069133950353,0.02289143909411137
3.77,7.32969,468.279,8.164,-0.8343099999999994,-0.0783542736251544,0.024693508248005674
3.7800000000000002,7.34845,468.362,8.164,-0.81555,-0.07575031189475509,0.02619931278599022
3.79,7.36694,468.434,8.164,-0.7970600000000001,-0.0734265319648358,0.027485540929559155
3.8000000000000003,7.38511,468.495,8.164,-0.7788899999999996,-0.07139043813764448,0.02856384419250227
3.81,7.40314,468.547,8.164,-0.7608600000000001,-0.06964910043324544,0.029445913917204164
3.8200000000000003,7.42146,468.606,8.164,-0.74254,-0.06815136614559968,0.030170957366669388
3.83,7.44024,468.673,8.164,-0.7237599999999995,-0.06643722892147634,0.030962334379774387
3.84,7.45926,468.731,8.164,-0.7047400000000001,-0.06447413330309484,0.03182430398080008
3.85,7.47876,468.775,8.164,-0.6852399999999994,-0.06276085293588256,0.03253803108784034
3.86,7.49938,468.817,8.164,-0.6646199999999993,-0.061450812535646465,0.03305403317092495
3.87,7.52136,468.864,8.164,-0.6426400000000001,-0.0601904296534206,0.03352069256512444
3.88,7.54449,468.907,8.164,-0.61951,-0.05876886453828693,0.03401178178658218
3.89,7.56907,468.956,8.164,-0.5949299999999997,-0.05745824032339142,0.03443087624768856
3.9,7.59477,469.013,8.164,-0.5692300000000001,-0.05595345190130466,0.03487159816086868
3.91,7.62099,469.062,8.164,-0.5430099999999998,-0.05419038745240587,0.03533912329283964
3.92,7.64793,469.115,8.164,-0.51607,-0.052664754791040075,0.03570115779751773
3.93,7.67517,469.18,8.164,-0.4888300000000001,-0.05100463135595072,0.03604815373447787
3.94,7.70155,469.255,8.164,-0.4624499999999996,-0.048957795394490786,0.03641810311868346
3.95,7.72639,469.332,8.164,-0.4376099999999994,-0.046585623931536466,0.036782523961039454
3.96,7.75001,469.402,8.164,-0.4139900000000001,-0.04414165323501604,0.03709605742743369
3.97,7.77296,469.468,8.164,-0.3910399999999994,-0.041913749644925016,0.03732853450858051
3.98,7.79527,469.536,8.478,-0.6827299999999994,-0.03980867797105517,0.03749946504381327
3.99,7.81709,469.599,8.478,-0.6609099999999994,-0.03763642729074926,0.037627148174681074
4.0,7.83904,469.655,8.478,-0.63896,-0.035621799015761985,0.03770150483961604
4.01,7.86078,469.72,8.478,-0.6172199999999997,-0.03382999904621459,0.0377282792514303
4.0200000000000005,7.8823,469.783,8.478,-0.5956999999999999,-0.03175004711251955,0.03771413875902152
4.03,7.9035,469.853,8.478,-0.5744999999999996,-0.02973485540379489,0.03765705656314744
4.04,7.92422,469.93,8.478,-0.5537799999999997,-0.027497601159463925,0.03754618074873306
4.05,7.94487,470.012,8.478,-0.5331299999999999,-0.02503967664447268,0.03737325568228861
4.0600000000000005,7.96505,470.097,8.478,-0.51295,-0.0224265072176639,0.03713509282458233
4.07,7.98499,470.188,8.478,-0.49300999999999995,-0.01972326718495851,0.03683360762498644
4.08,8.00486,470.275,8.478,-0.473139999999999,-0.016836221071120566,0.03645320160955712
4.09,8.02464,470.338,8.478,-0.45336,-0.014083848883683553,0.03603474809741847
4.1,8.04423,470.412,8.478,-0.4337699999999991,-0.01209713497415546,0.035692368422651666
4.11,8.06357,470.49,8.478,-0.4144299999999994,-0.009771860090842771,0.03524457302626127
4.12,8.08328,470.573,8.478,-0.3947199999999995,-0.007330480954808927,0.03472526202681708
4.13,8.10321,470.657,8.792,-0.6887899999999991,-0.0047439988010590795,0.03412156833931612
4.14,8.12335,470.732,8.792,-0.6686499999999995,-0.002139049833469714,0.03345855636638073
4.15,8.14376,470.793,8.792,-0.6482399999999995,0.00017440420030392922,0.032819862046988946
4.16,8.16459,470.856,8.792,-0.6274099999999994,0.002045019910735593,0.03226209788187656
4.17,8.18591,470.929,8.792,-0.60609,0.003964549888343369,0.031645931780031056
4.18,8.20761,471.006,8.792,-0.5843899999999991,0.0061730409901148,0.03088470707378904
4.19,8.22943,471.075,8.792,-0.5625699999999991,0.0084845745181467,0.030031414188090244
4.2,8.25145,471.143,8.792,-0.5405499999999996,0.010538772533884286,0.029221763329916106
4.21,8.27386,471.22,8.792,-0.5181399999999989,0.012545140073423652,0.028379465700642148
4.22,8.29606,471.306,8.792,-0.49593999999999916,0.014795113414011893,0.02737501761007155
4.23,8.31758,471.397,8.792,-0.4744200000000003,0.017282548384978433,0.026197659862738587
4.24,8.33852,471.483,8.792,-0.453479999999999,0.019887184490449336,0.024895502131095093
4.25,8.3591,471.577,8.792,-0.43290000000000006,0.022322401969843267,0.023613620768387744
4.26,8.37936,471.672,8.792,-0.4126399999999997,0.024954754513253616,0.022158016396588875
4.2700000000000005,8.39939,471.757,8.792,-0.39260999999999946,0.027584762595907045,0.020633333647561092
4.28,8.41922,471.838,8.792,-0.37278000000000056,0.0299101327971132,0.019222286721573556
4.29,8.43891,471.922,8.792,-0.3530899999999999,0.03209897558337686,0.01783396714128077
4.3,8.45851,472.016,8.792,-0.3334899999999994,0.03434009999165501,0.01634981573841765
4.3100000000000005,8.47791,472.114,8.792,-0.3140900000000002,0.036814992914672814,0.014640146466425197
4.32,8.49713,472.205,8.792,-0.2948699999999995,0.03936013810049446,0.012808007830000495
4.33,8.51616,472.287,8.792,-0.27584000000000053,0.04169035426771264,0.01106162968823493
4.34,8.53502,472.373,8.792,-0.25698000000000043,0.04375978437177519,0.009448299268141558
4.3500000000000005,8.55375,472.467,8.792,-0.23824999999999896,0.04589786651204142,0.007715639820507103
4.36,8.57241,472.561,8.792,-0.21959000000000017,0.04819896061156084,0.005778365976891908
4.37,8.59086,472.645,9.106,-0.5151400000000006,0.05046350667517702,0.0037984934744919874
4.38,8.60913,472.726,9.106,-0.4968699999999995,0.05245415839791376,0.0019922128432594555
4.39,8.62731,472.81,9.106,-0.4786900000000003,0.054341574679211,0.00021566456609473095
4.4,8.6454,472.901,9.106,-0.46059999999999945,0.056265079804908746,-0.001661959472794572
4.41,8.66332,472.99,9.106,-0.4426799999999993,0.058311741344181156,-0.003733413199930341
4.42,8.68113,473.071,9.106,-0.4248700000000003,0.06027679724994506,-0.005794883376096405
4.43,8.69888,473.145,9.106,-0.40711999999999904,0.06203152247221633,-0.007702605419353192
4.44,8.71652,473.227,9.106,-0.3894800000000007,0.0636034181546743,-0.009473641264124033
4.45,8.73416,473.313,9.106,-0.3718400000000006,0.06531036082002603,-0.01146655941026073
4.46,8.75174,473.39,9.106,-0.35426,0.06706342241353919,-0.013587945525363632
4.47,8.76922,473.458,9.106,-0.3367799999999992,0.06859939214050695,-0.015514624792350828
4.48,8.78673,473.533,9.106,-0.3192699999999995,0.06992588530504985,-0.017239557221295998
4.49,8.80435,473.614,9.106,-0.3016500000000004,0.07135539390227487,-0.019167381168252257
4.5,8.822,473.686,9.106,-0.2840000000000007,0.07286233971490995,-0.021276309407376348
4.51,8.83967,473.755,9.106,-0.26632999999999996,0.07416855344302302,-0.023174261381607886
4.5200000000000005,8.85754,473.827,9.106,-0.24845999999999968,0.07538800841020422,-0.02501496602467787
4.53,8.87557,473.893,9.106,-0.23043000000000013,0.07662595827722053,-0.026958132545271185
4.54,8.89356,473.955,9.42,-0.5264399999999991,0.07772844726679913,-0.0287595381153343
4.55,8.91167,474.021,9.42,-0.5083299999999991,0.07873350958779544,-0.030470124485826894
4.5600000000000005,8.92971,474.081,9.42,-0.4902899999999999,0.07977026365083671,-0.03231014758697853
4.57,8.94748,474.136,9.42,-0.4725199999999994,0.08068243924160369,-0.03399962552161076
4.58,8.9652,474.201,9.42,-0.45480000000000054,0.08149094944547063,-0.03556292691617416
4.59,8.98304,474.264,9.42,-0.4369599999999991,0.08241357483358665,-0.03742710566114563
4.6000000000000005,9.00084,474.318,9.42,-0.41915999999999976,0.08327543750127796,-0.03924958988385882
4.61,9.01851,474.375,9.42,-0.4014900000000008,0.08398625546888992,-0.04082462061908815
4.62,9.0363,474.437,9.42,-0.38369999999999926,0.08470707077317653,-0.04250015077313138
4.63,9.05426,474.492,9.42,-0.3657400000000006,0.085458570744378,-0.04433631628671825
4.64,9.07212,474.535,9.42,-0.34787999999999997,0.08609586373904592,-0.04597688254229826
4.65,9.08975,474.588,9.42,-0.3302499999999995,0.0865711250699542,-0.04726820073211199
4.66,9.10743,474.642,9.42,-0.3125699999999991,0.08712876236716265,-0.04886990502590713
4.67,9.12487,474.689,9.42,-0.29513000000000034,0.08766798139372185,-0.05051161963003101
4.68,9.142,474.733,9.42,-0.27800000000000047,0.08811231153829145,-0.051948486611567285
4.69,9.15899,474.784,9.42,-0.26101000000000063,0.08850517782746796,-0.05330056652001469
4.7,9.17593,474.841,9.42,-0.24407000000000068,0.08893385468287397,-0.054875260189792385
4.71,9.19297,474.892,9.42,-0.22702999999999918,0.08938308321092626,-0.05664307514888339
4.72,9.20977,474.934,9.42,-0.21022999999999925,0.08975801481194347,-0.05823142344020915
4.73,9.22623,474.978,9.734,-0.5077700000000007,0.09004476420850903,-0.05954447743131988
4.74,9.24247,475.023,9.734,-0.49152999999999913,0.09032248661415397,-0.06092481589177123
4.75,9.25824,475.051,9.734,-0.4757599999999993,0.09058355827897886,-0.06234095203841358
4.76,9.27346,475.074,9.734,-0.46053999999999995,0.09073208749012641,-0.06322455549779668
4.7700000000000005,9.28842,475.104,9.734,-0.44557999999999964,0.09084303298668216,-0.06395214542130798
4.78,9.30322,475.14,9.734,-0.4307800000000004,0.09097353134664855,-0.06490323436459583
4.79,9.31793,475.187,9.734,-0.4160699999999995,0.09111322150531191,-0.06604673366917485
4.8,9.33259,475.224,9.734,-0.40141000000000027,0.09127361524250258,-0.06754215663578744
4.8100000000000005,9.34699,475.256,9.734,-0.3870100000000001,0.09138261124889963,-0.06872112901484806
4.82,9.36126,475.296,9.734,-0.3727400000000003,0.09146218581353008,-0.06974203248171587
4.83,9.37541,475.34,9.734,-0.3585899999999995,0.0915434341444322,-0.0710194512496723
4.84,9.38958,475.383,9.734,-0.3444199999999995,0.09161291600168944,-0.07242573581245129
4.8500000000000005,9.40368,475.419,9.734,-0.3303200000000004,0.09166133839587412,-0.07380088353969444
4.86,9.41758,475.453,9.734,-0.3164200000000008,0.09168564144360872,-0.07495262715781043
4.87,9.43131,475.49,9.734,-0.3026900000000001,0.09169347275730116,-0.0760405989729441
4.88,9.44496,475.534,9.734,-0.28903999999999996,0.09168573887784995,-0.07722457371385341
4.89,9.4585,475.58,9.734,-0.2754999999999992,0.09165732449563754,-0.07863228697403174
4.9,9.47197,475.624,9.734,-0.2620299999999993,0.09160769506137115,-0.08010345009185849
4.91,9.48541,475.669,9.734,-0.2485900000000001,0.0915412733310545,-0.08150988251246932
4.92,9.49887,475.715,9.734,-0.23512999999999984,0.09145401668029376,-0.08294723642744442
4.93,9.5122,475.746,10.048,-0.5358,0.09134505295752562,-0.08441519790756569
4.94,9.52526,475.778,10.048,-0.5227400000000006,0.09125844071702896,-0.08540340958519174
4.95,9.5382,475.801,10.048,-0.5098000000000003,0.09115572016809129,-0.08642224445347438
4.96,9.55081,475.812,10.048,-0.4971899999999998,0.09107242041806451,-0.08715351536882927
4.97,9.56348,475.835,10.048,-0.48451999999999984,0.09102817449195333,-0.08750272347014297
4.98,9.57645,475.87,10.048,-0.4715500000000006,0.09092641679829833,-0.088231655134828
4.99,9.58938,475.911,10.048,-0.4586199999999998,0.09075719466903459,-0.08933879734383697
5.0,9.60216,475.962,10.048,-0.44584000000000046,0.09054221066104573,-0.09063306388373853
5.01,9.61475,476.006,10.048,-0.43324999999999925,0.09025423887761919,-0.09223945619321616
5.0200000000000005,9.62716,476.039,10.048,-0.4208400000000001,0.08998836421388862,-0.09362212559086137
5.03,9.63917,476.072,10.048,-0.40883,0.08977610470586844,-0.09465657322184909
5.04,9.65108,476.114,10.048,-0.3969199999999997,0.08955143708844662,-0.0956883970739106
5.05,9.66258,476.164,10.048,-0.3854199999999999,0.0892498765604893,-0.09699812882048156
5.0600000000000005,9.67409,476.216,10.048,-0.3739100000000004,0.08887296921455418,-0.09855310176319834
5.07,9.68526,476.268,10.048,-0.3627400000000005,0.08846239830238425,-0.10016565487118648
5.08,9.69621,476.316,10.048,-0.3517899999999994,0.08803384115953125,-0.10177352140025717
5.09,9.70697,476.366,10.048,-0.34102999999999994,0.0876220221713167,-0.10325328527363228
5.1000000000000005,9.71775,476.426,10.048,-0.3302499999999995,0.08717648352467433,-0.10479000102950556
5.11,9.72873,476.484,10.048,-0.3192699999999995,0.08662198964359938,-0.10662818941371724
5.12,9.7398,476.537,10.048,-0.30819999999999936,0.08606650106292488,-0.10839911246024958
5.13,9.75092,476.595,10.048,-0.29707999999999934,0.08554101678847464,-0.11001165153801024
5.14,9.76218,476.653,10.362,-0.5998199999999994,0.08494637140484182,-0.11176981332457314
5.15,9.77375,476.712,10.362,-0.5882500000000004,0.0843319672342561,-0.11352116809022342
5.16,9.78571,476.751,10.362,-0.5762900000000002,0.08368639964061361,-0.1152953683275233
5.17,9.79815,476.78,10.362,-0.5638500000000004,0.08324567296749105,-0.11646295729612366
5.18,9.81124,476.819,10.362,-0.5507600000000004,0.08290717827244146,-0.11732702057009325
5.19,9.82504,476.865,10.362,-0.5369600000000005,0.08243678991176395,-0.11848297852354256
5.2,9.83948,476.916,10.362,-0.5225200000000001,0.08186321085831375,-0.11983863005304504
5.21,9.85441,476.973,10.362,-0.5075900000000004,0.08120564991654816,-0.12133229588175742
5.22,9.86964,477.035,10.362,-0.4923599999999997,0.08044588768623417,-0.12299052908411176
5.23,9.88468,477.099,10.362,-0.47732000000000063,0.07959210631716959,-0.12478142644963544
5.24,9.89941,477.165,10.362,-0.4625900000000005,0.07868308036779467,-0.12661663102225354
5.25,9.91393,477.22,10.362,-0.4480699999999995,0.07771787273157518,-0.12849517253603165
5.26,9.92841,477.286,10.362,-0.4335900000000006,0.07689088826924931,-0.13004878017603358
5.2700000000000005,9.94267,477.357,10.362,-0.4193300000000004,0.07587161640613532,-0.13189854472025553
5.28,9.95654,477.433,10.362,-0.4054599999999997,0.0747468634730348,-0.13387260521565214
5.29,9.97008,477.512,10.362,-0.3919200000000007,0.07351371092836309,-0.13596878240319243
5.3,9.98339,477.598,10.362,-0.3786100000000001,0.07220249711848906,-0.13813014825486974
5.3100000000000005,9.99647,477.682,10.362,-0.3655299999999997,0.07074391034209321,-0.14046382102878757
5.32,10.0093,477.759,10.362,-0.35270000000000046,0.06928955233811798,-0.14272439325640468
5.33,10.0221,477.841,10.362,-0.3399000000000001,0.06792991507426821,-0.1447793099239975
5.34,10.0348,477.924,10.362,-0.3271999999999995,0.06645409813767997,-0.14694895053241133
5.3500000000000005,10.0473,478.012,10.362,-0.3147000000000002,0.0649325141849457,-0.1491259021337972
5.36,10.0596,478.105,10.676,-0.6164000000000005,0.06329054416701016,-0.15141365003516322
5.37,10.0716,478.183,10.676,-0.6044,0.061525674287265436,-0.1538098575194127
5.38,10.0837,478.242,10.676,-0.5922999999999998,0.060021451323749836,-0.1558016730922076
5.39,10.0964,478.297,10.676,-0.579600000000001,0.058865495163693105,-0.15729442536771418
5.4,10.1099,478.362,10.676,-0.5661000000000005,0.057770323619746405,-0.15867217690167457
5.41,10.124,478.436,10.676,-0.5519999999999996,0.0564541671858228,-0.1602828079089016
5.42,10.1382,478.513,10.676,-0.5378000000000007,0.05493006916470741,-0.1620951404451723
5.43,10.1521,478.595,10.676,-0.5238999999999994,0.0533175657344484,-0.16395823697713263
5.44,10.1651,478.691,10.676,-0.5108999999999995,0.051572942397962784,-0.16591825366425503
5.45,10.1773,478.791,10.676,-0.4986999999999995,0.049500799470586804,-0.1681861618829701
5.46,10.189,478.898,10.676,-0.4870000000000001,0.04731365726816564,-0.170522057639718
5.47,10.2005,479.012,10.676,-0.47550000000000026,0.04494433287581967,-0.17299391482083518
5.48,10.2121,479.126,10.676,-0.46390000000000065,0.04238988751412681,-0.17559827902234773
5.49,10.2241,479.235,10.676,-0.4519000000000002,0.03980540406637223,-0.17817283710253878
5.5,10.2362,479.334,10.676,-0.43979999999999997,0.03730491411749812,-0.18060464589756933
5.51,10.2484,479.424,10.676,-0.4276,0.03500726846572108,-0.18278571179727707
5.5200000000000005,10.2606,479.52,10.676,-0.4154,0.03289446573207677,-0.18474286907473345
5.53,10.273,479.622,10.676,-0.40300000000000047,0.03061550868963575,-0.18680285421999768
5.54,10.2858,479.728,10.99,-0.7042000000000002,0.028167163377483567,-0.18896139567951822
5.55,10.299,479.825,10.99,-0.6910000000000007,0.0255943009049103,-0.19117183516007927
5.5600000000000005,10.3124,479.928,10.99,-0.6776,0.02321339446772161,-0.19316334226208756
5.57,10.326,480.032,10.99,-0.6639999999999997,0.020657106404290915,-0.19524396893133014
5.58,10.3397,480.119,10.99,-0.6502999999999997,0.01804766834171312,-0.19730949961315675
5.59,10.3529,480.188,10.99,-0.6371000000000002,0.015841306457200527,-0.19900732858999107
5.6000000000000005,10.365,480.246,10.99,-0.625,0.014073811688347093,-0.20033066764029914
5.61,10.3765,480.288,10.99,-0.6135000000000002,0.012574740836461373,-0.20142498138919646
5.62,10.3879,480.328,10.99,-0.6021000000000001,0.011480165760233668,-0.20220487971750836
5.63,10.3997,480.378,10.99,-0.5903000000000009,0.010429313760351638,-0.20293570806557715
5.64,10.4118,480.432,10.99,-0.5782000000000007,0.009105060741857324,-0.20383368019376924
5.65,10.4242,480.471,10.99,-0.5657999999999994,0.007663237764476111,-0.20478611418197995
5.66,10.4373,480.52,10.99,-0.5526999999999997,0.006613471868184229,-0.2054610182958965
5.67,10.4509,480.578,10.99,-0.5390999999999995,0.005283540487198868,-0.20629162441305923
5.68,10.4644,480.639,10.99,-0.5256000000000007,0.003696110924416962,-0.20725329139450616
5.69,10.4778,480.695,10.99,-0.5122,0.0020130714719582277,-0.20824206953012195
5.7,10.4914,480.756,10.99,-0.4985999999999997,0.0004559615606691825,-0.2091290152579788
5.71,10.5052,480.817,10.99,-0.4847999999999999,-0.0012531582272679587,-0.21007199646165092
5.72,10.5191,480.882,10.99,-0.4709000000000003,-0.002975128002980776,-0.21099130277161296
5.73,10.5332,480.955,10.99,-0.45679999999999943,-0.0048234524176089255,-0.21194529273921706
5.74,10.5478,481.021,10.99,-0.4421999999999997,-0.006914162869010587,-0.21298732239733464
5.75,10.5626,481.075,10.99,-0.42740000000000045,-0.008817947081582678,-0.21390173459758433
5.76,10.5772,481.119,10.99,-0.4128000000000007,-0.010386490416490202,-0.2146267558431449
5.7700000000000005,10.5916,481.168,10.99,-0.39840000000000053,-0.01167305131006427,-0.21519879173985895
5.78,10.6058,481.227,10.99,-0.3841999999999999,-0.013114836817710002,-0.2158151346232774
5.79,10.6201,481.285,11.304,-0.6838999999999995,-0.014861227093658613,-0.2165325361873044
5.8,10.6347,481.348,11.304,-0.6692999999999998,-0.016587926624149207,-0.21721315702992489
5.8100000000000005,10.6496,481.418,11.304,-0.6544000000000008,-0.018474072993873603,-0.21792499119036815
5.82,10.6651,481.481,11.304,-0.6388999999999996,-0.02058134292549965,-0.21868460519449384
5.83,10.6809,481.531,11.304,-0.6231000000000009,-0.02248825423736009,-0.2193387804376032
5.84,10.6965,481.57,11.304,-0.6074999999999999,-0.024009689820649105,-0.21983399126735464
5.8500000000000005,10.7113,481.595,11.304,-0.5927000000000007,-0.02520229065945845,-0.22020169663754957
5.86,10.725,481.62,11.304,-0.5790000000000006,-0.025970183010972536,-0.2204260653886891
5.87,10.7382,481.652,11.304,-0.5657999999999994,-0.026741077056490564,-0.22063989328814027
5.88,10.7508,481.667,11.304,-0.5532000000000004,-0.027731348202105238,-0.22090054450751556
5.89,10.7634,481.684,11.304,-0.5405999999999995,-0.028197040385259386,-0.22101686643386098
5.9,10.7762,481.72,11.304,-0.5278000000000009,-0.02872644399768204,-0.2211420375773233
5.91,10.7891,481.747,11.304,-0.5149000000000008,-0.029850834943658228,-0.22139273460683684
5.92,10.802,481.754,11.304,-0.5020000000000007,-0.030696483414391434,-0.221569863554064
5.93,10.8154,481.766,11.618,-0.8026,-0.030916299750207266,-0.22161295390691216
5.94,10.8293,481.794,11.618,-0.7887000000000004,-0.031294083740690704,-0.221681767107204
5.95,10.8433,481.805,11.618,-0.774700000000001,-0.03217772633253088,-0.22183006333063493
5.96,10.8577,481.794,11.618,-0.7603000000000009,-0.032525653219370426,-0.22188345697646178
5.97,10.8729,481.792,11.618,-0.7451000000000008,-0.032176993563039075,-0.2218350788404141
5.98,10.8885,481.805,11.618,-0.7294999999999998,-0.032113474526803326,-0.22182724736317672
5.99,10.9042,481.827,11.618,-0.7138000000000009,-0.032527092104460614,-0.2218717052022357
6.0,10.9195,481.866,11.618,-0.698500000000001,-0.03322815520905181,-0.22193594322353632
6.01,10.9335,481.923,11.618,-0.6844999999999999,-0.034472545676871,-0.22203079238589263
6.0200000000000005,10.9464,481.983,11.618,-0.6715999999999998,-0.03629303267105499,-0.22214394318796127
6.03,10.9586,482.054,11.618,-0.6593999999999998,-0.03821071175266291,-0.22223831977384853
6.04,10.9709,482.13,11.618,-0.6471,-0.04048115890632094,-0.22232230621585997
6.05,10.9837,482.214,11.618,-0.6342999999999996,-0.0429124186181937,-0.22238230799439868
6.0600000000000005,10.9975,482.299,11.618,-0.6204999999999998,-0.045600229118160696,-0.22241422532930866
6.07,11.0123,482.372,11.618,-0.6057000000000006,-0.04832022407478059,-0.22240898739472084
6.08,11.0277,482.44,11.618,-0.5903000000000009,-0.050655897335033756,-0.22236991795213962
6.09,11.0436,482.514,11.618,-0.5744000000000007,-0.05283077454880092,-0.22230002442572905
6.1000000000000005,11.0601,482.585,11.618,-0.5579000000000001,-0.05519604421428678,-0.22218634325079534
6.11,11.0767,482.639,11.618,-0.5412999999999997,-0.05746331604237842,-0.22203984254247783
6.12,11.0931,482.701,11.618,-0.5249000000000006,-0.05918563284697245,-0.22189981102953737
6.13,11.1096,482.753,11.618,-0.5084,-0.06116020514850293,-0.22170662659426854
6.140000000000001,11.1259,482.796,11.618,-0.49210000000000065,-0.06281339931401911,-0.2215172987011852
6.15,11.1424,482.845,11.618,-0.4756,-0.0641777303079284,-0.2213384777318917
6.16,11.1592,482.898,11.618,-0.4588000000000001,-0.06572885934179326,-0.22110908130579715
6.17,11.1763,482.96,11.618,-0.44170000000000087,-0.06740220613047476,-0.22083280875050254
6.18,11.1934,483.016,11.618,-0.42459999999999987,-0.06935389373379136,-0.22047619761907977
6.19,11.2105,483.063,11.618,-0.40750000000000064,-0.07111094296919301,-0.22012400167307955
6.2,11.2277,483.112,11.618,-0.39029999999999987,-0.07258033929901209,-0.2198032362979045
6.21,11.2451,483.167,11.618,-0.37289999999999957,-0.07410628488183907,-0.21944252300697342
6.22,11.2624,483.224,11.932,-0.6696000000000009,-0.07581177707173295,-0.2190079008835083
6.23,11.2795,483.257,11.932,-0.6524999999999999,-0.07757123067612132,-0.21852696532232913
6.24,11.2971,483.277,11.932,-0.6349,-0.0785849517549009,-0.2182311519108021
6.25,11.3159,483.307,11.932,-0.6161000000000012,-0.07919607783396021,-0.21804108635502506
6.26,11.3356,483.34,11.932,-0.5964000000000009,-0.08010724542707351,-0.21773880566218817
6.2700000000000005,11.3558,483.384,11.932,-0.5762,-0.08110278529858883,-0.21738661769501655
6.28,11.376,483.432,11.932,-0.5560000000000009,-0.08242041603891584,-0.21689031815628124
6.29,11.3958,483.488,11.932,-0.5362000000000009,-0.08384660224713095,-0.21631997711839496
6.3,11.4148,483.543,11.932,-0.5172000000000008,-0.08549698599570052,-0.21562176691905993
6.3100000000000005,11.4333,483.598,11.932,-0.49870000000000125,-0.08710457772284111,-0.21490535304508074
6.32,11.4514,483.656,11.932,-0.4806000000000008,-0.08869864145802242,-0.2141593230133927
6.33,11.4691,483.714,11.932,-0.4629000000000012,-0.0903651398722708,-0.21334230463213877
6.34,11.4865,483.766,12.246,-0.759500000000001,-0.0920169167744232,-0.21249591874761864
6.3500000000000005,11.5037,483.803,12.246,-0.7423000000000002,-0.09348439307688078,-0.21171143847270557
6.36,11.5211,483.839,12.246,-0.7248999999999999,-0.09451880409997845,-0.2111353743831354
6.37,11.5382,483.879,12.246,-0.7078000000000007,-0.09551535359800642,-0.21055745302345025
6.38,11.5552,483.933,12.246,-0.6908000000000012,-0.09661148896180999,-0.2098964785426865
6.390000000000001,11.5716,483.996,12.246,-0.6744000000000003,-0.09807588924580052,-0.20897913683522656
6.4,11.5875,484.067,12.246,-0.6585000000000001,-0.0997665754764065,-0.20788103116197024
6.41,11.6032,484.149,12.246,-0.6428000000000011,-0.10165203499919334,-0.20661334571678433
6.42,11.6191,484.238,12.246,-0.6269000000000009,-0.1038063543715777,-0.2051152522478151
6.43,11.6357,484.332,12.246,-0.6103000000000005,-0.1061184315144807,-0.2034523020725947
6.44,11.6534,484.422,12.246,-0.5926000000000009,-0.10853090970985257,-0.20165563489227056
6.45,11.6719,484.498,12.246,-0.5740999999999996,-0.11080992126152017,-0.1998948094189849
6.46,11.6904,484.556,12.246,-0.5556000000000001,-0.11270658414694879,-0.19837254337816546
6.47,11.7083,484.601,12.246,-0.537700000000001,-0.11413229894624433,-0.19718423646870614
6.48,11.7259,484.645,12.246,-0.5201000000000011,-0.11522177752973878,-0.19624262273892712
6.49,11.7437,484.7,12.246,-0.5023,-0.11627067720410278,-0.19530332860335636
6.5,11.7621,484.76,12.246,-0.4839000000000002,-0.11756069590327267,-0.19410606014733123
6.51,11.781,484.83,12.246,-0.46499999999999986,-0.11894371972263801,-0.19277427746420744
6.5200000000000005,11.8001,484.896,12.246,-0.44589999999999996,-0.1205275952764443,-0.19119031463950042
6.53,11.8193,484.953,12.56,-0.7407000000000004,-0.12199216809283131,-0.18966861477898117
6.54,11.8388,484.993,12.56,-0.7211999999999996,-0.12323156230257237,-0.18833037788184537
6.55,11.8591,485.028,12.56,-0.7009000000000007,-0.1240828357142702,-0.18737448375667354
6.5600000000000005,11.8805,485.071,12.56,-0.6795000000000009,-0.12481056857595346,-0.18652312902330548
6.57,11.9029,485.123,12.56,-0.6570999999999998,-0.12568205403694593,-0.18545828673860826
6.58,11.9258,485.173,12.56,-0.6341999999999999,-0.126706836611027,-0.184147288387787
6.59,11.9494,485.214,12.56,-0.6105999999999998,-0.1276630814613805,-0.18286448061334315
6.6000000000000005,11.974,485.261,12.56,-0.5860000000000003,-0.12842216129514794,-0.18179436762586595
6.61,11.9994,485.319,12.56,-0.5606000000000009,-0.12926188855881654,-0.18054662000609098
6.62,12.0249,485.382,12.56,-0.5350999999999999,-0.13025870743107898,-0.17898102486816403
6.63,12.0499,485.451,12.56,-0.5101000000000013,-0.13129774736765926,-0.17725341032487324
6.640000000000001,12.0738,485.527,12.56,-0.4862000000000002,-0.1323880890791856,-0.17533340538943482
6.65,12.0963,485.607,12.56,-0.4637000000000011,-0.13353816356191628,-0.17319052119187156
6.66,12.118,485.69,12.56,-0.44200000000000017,-0.1346977136208563,-0.17090818824928433
6.67,12.1391,485.772,12.56,-0.4209000000000014,-0.13584908372928267,-0.16851472154314087
6.68,12.1596,485.847,12.56,-0.4004000000000012,-0.13693643871952538,-0.16612661871344672
6.69,12.1796,485.92,12.56,-0.38039999999999985,-0.1378859879622053,-0.16392245078977935
6.7,12.1992,485.996,12.56,-0.3608000000000011,-0.1387671261105387,-0.16175900641481683
6.71,12.2186,486.076,12.56,-0.34140000000000015,-0.1396401559235741,-0.15948910708983655
6.72,12.2378,486.159,12.56,-0.3222000000000005,-0.14051261092011763,-0.1570823619269635
6.73,12.2569,486.245,12.874,-0.6171000000000006,-0.14136967672472228,-0.15456844581727083
6.74,12.2759,486.327,12.874,-0.5981000000000005,-0.1422078105491163,-0.15194717976965016
6.75,12.2954,486.394,12.874,-0.5785999999999998,-0.1429593324324271,-0.14943310123887513
6.76,12.3154,486.464,12.874,-0.5586000000000002,-0.14353320996751828,-0.14736733247768266
6.7700000000000005,12.3358,486.538,12.874,-0.5381999999999998,-0.14408950116116379,-0.14519750757509917
6.78,12.3564,486.617,12.874,-0.5175999999999998,-0.14463066748138154,-0.14289217397367315
6.79,12.3772,486.701,12.874,-0.49680000000000035,-0.14515758145308025,-0.14041969633647805
6.8,12.3977,486.788,12.874,-0.47630000000000017,-0.14566304471937647,-0.13777964882053714
6.8100000000000005,12.418,486.879,12.874,-0.4560000000000013,-0.1461304003053513,-0.13503515710871578
6.82,12.438,486.976,12.874,-0.43599999999999994,-0.1465608720792103,-0.1321551505024886
6.83,12.4576,487.072,12.874,-0.4164000000000012,-0.1469582409896234,-0.12907669083099163
6.84,12.4769,487.164,12.874,-0.3971,-0.14729172582904237,-0.12602284540892483
6.8500000000000005,12.4959,487.259,12.874,-0.3780999999999999,-0.1475547760372613,-0.12309062089706474
6.86,12.5147,487.353,12.874,-0.35930000000000106,-0.14776882943351596,-0.1200581662570813
6.87,12.5332,487.441,12.874,-0.34079999999999977,-0.14792418549034636,-0.11705418082176292
6.88,12.5517,487.536,12.874,-0.32230000000000025,-0.14801757681193217,-0.11423972988755815
6.890000000000001,12.5699,487.635,12.874,-0.30410000000000004,-0.1480621738797956,-0.11120005702661681
6.9,12.588,487.736,12.874,-0.28600000000000136,-0.14805099280929845,-0.10803207675779246
6.91,12.6059,487.827,12.874,-0.26810000000000045,-0.1479810920854845,-0.10480083274212139
6.92,12.6236,487.918,12.874,-0.25040000000000084,-0.14786601248999476,-0.1018911075511964
6.93,12.6412,488.017,13.188,-0.5468000000000011,-0.14769945147394017,-0.09898387494475908
6.94,12.6587,488.113,13.188,-0.529300000000001,-0.14746261315158085,-0.0958247403149815
6.95,12.6759,488.19,13.188,-0.5121000000000002,-0.14717938009301124,-0.09276582497870067
6.96,12.6933,488.266,13.188,-0.4946999999999999,-0.14691003897496988,-0.09031659012631682
6.97,12.7108,488.353,13.188,-0.47719999999999985,-0.1466021749353586,-0.08790415489752462
6.98,12.7282,488.446,13.188,-0.4598000000000013,-0.14620147999600744,-0.08514914136478538
6.99,12.7453,488.541,13.188,-0.4427000000000003,-0.14572197509571333,-0.08221202525359786
7.0,12.7622,488.64,13.188,-0.4258000000000006,-0.1451809275880424,-0.07922055945997136
7.01,12.7788,488.732,13.188,-0.40920000000000023,-0.14456449772012453,-0.07611311063208431
7.0200000000000005,12.7951,488.831,13.188,-0.3929000000000009,-0.14394379860689416,-0.07323528704283447
7.03,12.8115,488.93,13.188,-0.37650000000000006,-0.1432254856997524,-0.07014979671430782
7.04,12.8277,489.016,13.188,-0.3603000000000005,-0.14245666961606782,-0.06707650111683174
7.05,12.8439,489.104,13.188,-0.34410000000000096,-0.1417456490554086,-0.06441793876805711
7.0600000000000005,12.8601,489.191,13.188,-0.3279000000000014,-0.1409741202203259,-0.06170969224001914
7.07,12.8763,489.27,13.188,-0.3117000000000001,-0.14016808571274914,-0.05904492876597618
7.08,12.8924,489.356,13.188,-0.2956000000000003,-0.13939706748576042,-0.0566373750503444
7.09,12.9087,489.443,13.188,-0.279300000000001,-0.13851564560249205,-0.05403034619287121
7.1000000000000005,12.9249,489.518,13.188,-0.26310000000000144,-0.13758110628926357,-0.05140788698975125
7.11,12.9411,489.59,13.188,-0.24690000000000012,-0.13673895226638988,-0.049160493699346594
7.12,12.9574,489.676,13.188,-0.2306000000000008,-0.1358956405575682,-0.04701637584769648
7.13,12.9736,489.747,13.188,-0.21440000000000126,-0.13484674244748257,-0.044472104487432204
7.140000000000001,12.9897,489.817,13.502,-0.5123000000000015,-0.13394687864790927,-0.04238590479847111
7.15,13.0057,489.88,13.502,-0.4963000000000015,-0.13302669065150916,-0.0403436379081553
7.16,13.0212,489.939,13.502,-0.48080000000000034,-0.13216922006967705,-0.038519083112789884
7.17,13.0366,490.004,13.502,-0.4654000000000007,-0.13133980458104755,-0.036823024756711134
7.18,13.0519,490.078,13.502,-0.45010000000000083,-0.1303973757452826,-0.03496877884812229
7.19,13.0672,490.147,13.502,-0.43480000000000096,-0.12929228548943475,-0.032874453294054015
7.2,13.0826,490.209,13.502,-0.4194000000000013,-0.12823210716200492,-0.03093762962782859
7.21,13.0981,490.279,13.502,-0.40390000000000015,-0.12725279602856202,-0.029212171513611884
7.22,13.1137,490.347,13.502,-0.388300000000001,-0.12611706067670242,-0.027281444911905844
7.23,13.1292,490.405,13.502,-0.3727999999999998,-0.12498465155557803,-0.02542332070120515
7.24,13.1446,490.459,13.502,-0.35740000000000016,-0.12399432469992797,-0.023853610944919806
7.25,13.1601,490.52,13.502,-0.34190000000000076,-0.12304990007945046,-0.022406529006590375
7.26,13.1756,490.582,13.502,-0.32640000000000136,-0.12195784187971223,-0.020788594246353792
7.2700000000000005,13.1911,490.634,13.502,-0.3109000000000002,-0.12082252633516591,-0.019161537205462792
7.28,13.2064,490.688,13.502,-0.2956000000000003,-0.11984928968719039,-0.017811831153376034
7.29,13.2218,490.746,13.502,-0.28020000000000067,-0.11881729523583315,-0.016425840008972514
7.3,13.2373,490.798,13.502,-0.26470000000000127,-0.11768606377304172,-0.014954428653304125
7.3100000000000005,13.2526,490.842,13.502,-0.2494000000000014,-0.11665153135864781,-0.013651110317834808
7.32,13.2678,490.896,13.502,-0.2342000000000013,-0.11575938793194976,-0.012561824264404442
7.33,13.2831,490.949,13.502,-0.21890000000000143,-0.11464429176259508,-0.01124176951815567
7.34,13.2981,490.995,13.816,-0.5179000000000009,-0.11353015157053672,-0.009963056245979346
7.3500000000000005,13.313,491.035,13.816,-0.5030000000000001,-0.1125466239792394,-0.00886785878562979
7.36,13.3273,491.068,13.816,-0.48870000000000147,-0.1116772881051577,-0.007928361506210485
7.37,13.3413,491.095,13.816,-0.47470000000000034,-0.11094907599671414,-0.007163611138369219
7.38,13.3551,491.131,13.816,-0.46090000000000053,-0.11034456489652425,-0.006546308676240925
7.390000000000001,13.3689,491.169,13.816,-0.4471000000000007,-0.10952726883899289,-0.005734439749418618
7.4,13.3825,491.196,13.816,-0.43350000000000044,-0.10865282374138024,-0.004889453494345775
7.41,13.3961,491.232,13.816,-0.41990000000000016,-0.10802339996235702,-0.004297573686950273
7.42,13.4096,491.274,13.816,-0.4064000000000014,-0.10717351344495712,-0.0035198867913798504
7.43,13.423,491.326,13.816,-0.3930000000000007,-0.10616982133028771,-0.0026260533958591126
7.44,13.4363,491.372,13.816,-0.3797000000000015,-0.10491243778963849,-0.0015361531106463933
7.45,13.4495,491.406,13.816,-0.36650000000000027,-0.1037874126232099,-0.0005868889878114514
7.46,13.4624,491.445,13.816,-0.35360000000000014,-0.10294668347845026,0.00010370387716121532
7.47,13.4753,491.488,13.816,-0.3407,-0.10197217947386614,0.000883348632834291
7.48,13.4881,491.533,13.816,-0.3279000000000014,-0.1008867270994562,0.001729025369470949
7.49,13.5008,491.575,13.816,-0.3152000000000008,-0.09973955379735103,0.002599423792572997
7.5,13.5134,491.618,13.816,-0.3026,-0.09865862821512897,0.003398132679274274
7.51,13.526,491.671,13.816,-0.2900000000000009,-0.09754175108316554,0.004201849962961579
7.5200000000000005,13.5387,491.717,13.816,-0.2773000000000003,-0.09615276277157855,0.0051750547051789
7.53,13.5512,491.757,13.816,-0.26480000000000103,-0.09493659596703063,0.006004344945996304
7.54,13.5637,491.803,13.816,-0.25229999999999997,-0.09387012844458249,0.006712191697465147
7.55,13.5762,491.852,13.816,-0.23980000000000068,-0.0926336115758891,0.00751082179546797
7.5600000000000005,13.5887,491.895,14.13,-0.5413000000000014,-0.09130592154799748,0.008345005941706007
7.57,13.6011,491.926,14.13,-0.5289000000000001,-0.09013174658164949,0.009062424333164065
7.58,13.6135,491.946,14.13,-0.5165000000000006,-0.08927890020566222,0.009569096869390142
7.59,13.626,491.961,14.13,-0.5040000000000013,-0.08872466576150463,0.009889134649833181
7.6000000000000005,13.6391,491.99,14.13,-0.49090000000000167,-0.0883060221265812,0.010123948420591361
7.61,13.6526,492.031,14.13,-0.47740000000000116,-0.08749076700004851,0.010567280213565788
7.62,13.6663,492.073,14.13,-0.4637000000000011,-0.08632980868856652,0.011178442875220268
7.63,13.6798,492.121,14.13,-0.4502000000000006,-0.08513206904848783,0.01178816064155308
7.640000000000001,13.6929,492.166,14.13,-0.43710000000000093,-0.08375394169130176,0.012466438598865232
7.65,13.7055,492.206,14.13,-0.4245000000000001,-0.08245372828902281,0.01308534497994046
7.66,13.7179,492.245,14.13,-0.4121000000000006,-0.081291143216341,0.013620878311096513
7.67,13.7301,492.296,14.13,-0.3999000000000006,-0.08015123548235986,0.014128927873648223
7.68,13.742,492.346,14.13,-0.3879999999999999,-0.07865259269635028,0.01477506547504609
7.69,13.7537,492.401,14.13,-0.3763000000000005,-0.07717590099846415,0.015391005106337452
7.7,13.7653,492.451,14.13,-0.3647000000000009,-0.0755437243467027,0.016049487738944823
7.71,13.7767,492.498,14.13,-0.35330000000000084,-0.07405308337635412,0.016630856380616676
7.72,13.7879,492.548,14.13,-0.3421000000000003,-0.0726457421019565,0.017161334030828146
7.73,13.7989,492.599,14.444,-0.6451000000000011,-0.07114234398243928,0.017708868590680993
7.74,13.81,492.651,14.444,-0.6340000000000003,-0.06960282746042326,0.018250452266984463
7.75,13.821,492.688,14.444,-0.6230000000000011,-0.0680270917134695,0.018785197866100833
7.76,13.8321,492.726,14.444,-0.6119000000000003,-0.06690177762773697,0.019153333993708888
7.7700000000000005,13.8434,492.762,14.444,-0.6006,-0.06574192418001064,0.019518568137510073
7.78,13.8551,492.796,14.444,-0.5889000000000006,-0.06463927595885564,0.019852141068641804
7.79,13.8671,492.833,14.444,-0.5769000000000002,-0.06359427135254016,0.020154976622662246
7.8,13.8794,492.876,14.444,-0.5646000000000004,-0.062453187754485856,0.02047086302986273
7.8100000000000005,13.8914,492.926,14.444,-0.5526,-0.061122648532092885,0.02082163557392719
7.82,13.9029,492.985,14.444,-0.5411000000000001,-0.05957072691089821,0.021210916040518613
7.83,13.9137,493.045,14.444,-0.5303000000000004,-0.05773429806962134,0.021649177504635242
7.84,13.9239,493.115,14.444,-0.5201000000000011,-0.05586203887614377,0.02207467193754728
7.8500000000000005,13.9336,493.19,14.444,-0.5104000000000006,-0.05367278681422588,0.02254877678817349
7.86,13.9431,493.274,14.444,-0.5009000000000015,-0.05132234272747978,0.023033970146617844
7.87,13.9527,493.361,14.444,-0.49130000000000074,-0.04868480176119214,0.023552353837675927
7.88,13.9629,493.453,14.444,-0.4811000000000014,-0.04594803464499464,0.024063002201717282
7.890000000000001,13.9737,493.546,14.444,-0.4703000000000017,-0.04304862474626081,0.024573451258060208
7.9,13.9852,493.628,14.444,-0.4588000000000001,-0.04011229778868232,0.025057765203968435
7.91,13.9968,493.704,14.444,-0.4472000000000005,-0.03751853878672054,0.02545499340002355
7.92,14.0088,493.784,14.444,-0.43520000000000003,-0.03511045817445453,0.02579524590160434
7.930000000000001,14.0212,493.856,14.444,-0.4228000000000005,-0.0325715211591195,0.026122963511993363
7.94,14.0336,493.913,14.444,-0.410400000000001,-0.030282996282388924,0.026389552875220185
7.95,14.0461,493.97,14.444,-0.3979000000000017,-0.0284687697552604,0.026578121452308395
7.96,14.059,494.037,14.444,-0.38500000000000156,-0.02665232791690271,0.026743998056643153
7.97,14.0723,494.111,14.444,-0.3717000000000006,-0.024514874578284385,0.026911417366230123
7.98,14.0858,494.186,14.758,-0.6721999999999984,-0.022151854772189478,0.027064914584462335
7.99,14.0992,494.242,14.758,-0.6587999999999994,-0.019755020351222008,0.027188141036427166

